Effect of crystallographic twins on the elastoplastic response of polycrystals

We investigate the influence of crystallographic twins on the elastoplastic response of $\gamma$-TiAl intermetallics via full-field FFT-based computations. We first introduce a hierarchical stochastic model, which is used to simulate synthetic polycrystalline microstructures containing twin grains with certain morphologies, and apply it to generate representative volume elements. Second, we develop a Fourier-based method with regularization for solving the effective and local mechanical response of polycrystalline media using the M\'eric-Cailletaud crystal plasticity constitutive law. Numerical results show that, across configurations of twinning, the corresponding average effective response is similar. Although differences were quantified, the effect of twins on the yield stress is negligible in practice (less than $1\%$).

==> fig3.dat <==
x  y
1.00E+02	259.577
1.00E+03	259.5772
1.00E+04	259.5792
1.00E+05	259.5995
1.00E+06	259.8376
2.50E+06	260.6407
2.75E+06	377.8981
3.00E+06	397.1575


==> fig4aa.dat <==
x   y   y-max   y-min
5.000000e-04  7.594733e-01  7.624472e-01  7.564994e-01
1.000000e-03  1.517133e+00  1.523023e+00  1.511244e+00
1.500000e-03  2.274694e+00  2.283497e+00  2.265892e+00
2.000000e-03  3.032248e+00  3.043964e+00  3.020533e+00
2.500000e-03  3.789802e+00  3.804430e+00  3.775173e+00
3.000000e-03  4.547355e+00  4.564897e+00  4.529814e+00
3.500000e-03  5.304909e+00  5.325363e+00  5.284454e+00
4.000000e-03  6.062462e+00  6.085830e+00  6.039095e+00
4.500000e-03  6.820016e+00  6.846296e+00  6.793736e+00
5.000000e-03  7.577569e+00  7.606762e+00  7.548376e+00
5.500000e-03  8.335123e+00  8.367229e+00  8.303017e+00
6.000000e-03  9.092676e+00  9.127695e+00  9.057657e+00
6.500000e-03  9.850230e+00  9.888162e+00  9.812298e+00
7.000000e-03  1.060778e+01  1.064863e+01  1.056694e+01
7.500000e-03  1.136534e+01  1.140909e+01  1.132158e+01
8.000000e-03  1.212289e+01  1.216956e+01  1.207622e+01
8.500000e-03  1.288044e+01  1.293003e+01  1.283086e+01
9.000000e-03  1.363800e+01  1.369049e+01  1.358550e+01
9.500000e-03  1.439555e+01  1.445096e+01  1.434014e+01
1.000000e-02  1.515310e+01  1.521143e+01  1.509478e+01
1.050000e-02  1.591066e+01  1.597189e+01  1.584942e+01
1.100000e-02  1.666821e+01  1.673236e+01  1.660406e+01
1.150000e-02  1.742576e+01  1.749283e+01  1.735870e+01
1.200000e-02  1.818332e+01  1.825329e+01  1.811334e+01
1.250000e-02  1.894087e+01  1.901376e+01  1.886798e+01
1.300000e-02  1.969843e+01  1.977422e+01  1.962263e+01
1.350000e-02  2.045598e+01  2.053469e+01  2.037727e+01
1.400000e-02  2.121353e+01  2.129516e+01  2.113191e+01
1.450000e-02  2.197109e+01  2.205562e+01  2.188655e+01
1.500000e-02  2.272864e+01  2.281609e+01  2.264119e+01
1.550000e-02  2.348619e+01  2.357656e+01  2.339583e+01
1.600000e-02  2.424375e+01  2.433702e+01  2.415047e+01
1.650000e-02  2.500130e+01  2.509749e+01  2.490511e+01
1.700000e-02  2.575885e+01  2.585796e+01  2.565975e+01
1.750000e-02  2.651641e+01  2.661842e+01  2.641439e+01
1.800000e-02  2.727396e+01  2.737889e+01  2.716903e+01
1.850000e-02  2.803151e+01  2.813936e+01  2.792367e+01
1.900000e-02  2.878907e+01  2.889982e+01  2.867831e+01
1.950000e-02  2.954662e+01  2.966029e+01  2.943295e+01
2.000000e-02  3.030417e+01  3.042075e+01  3.018759e+01
2.050000e-02  3.106173e+01  3.118122e+01  3.094223e+01
2.100000e-02  3.181928e+01  3.194169e+01  3.169687e+01
2.150000e-02  3.257683e+01  3.270215e+01  3.245151e+01
2.200000e-02  3.333439e+01  3.346262e+01  3.320616e+01
2.250000e-02  3.409194e+01  3.422309e+01  3.396080e+01
2.300000e-02  3.484949e+01  3.498355e+01  3.471544e+01
2.350000e-02  3.560705e+01  3.574402e+01  3.547008e+01
2.400000e-02  3.636460e+01  3.650449e+01  3.622472e+01
2.450000e-02  3.712216e+01  3.726495e+01  3.697936e+01
2.500000e-02  3.787971e+01  3.802542e+01  3.773400e+01
2.550000e-02  3.863726e+01  3.878589e+01  3.848864e+01
2.600000e-02  3.939482e+01  3.954635e+01  3.924328e+01
2.650000e-02  4.015237e+01  4.030682e+01  3.999792e+01
2.700000e-02  4.090992e+01  4.106728e+01  4.075256e+01
2.750000e-02  4.166748e+01  4.182775e+01  4.150720e+01
2.800000e-02  4.242503e+01  4.258822e+01  4.226184e+01
2.850000e-02  4.318258e+01  4.334868e+01  4.301648e+01
2.900000e-02  4.394014e+01  4.410915e+01  4.377112e+01
2.950000e-02  4.469769e+01  4.486962e+01  4.452576e+01
3.000000e-02  4.545524e+01  4.563008e+01  4.528040e+01
3.050000e-02  4.621280e+01  4.639055e+01  4.603505e+01
3.100000e-02  4.697035e+01  4.715102e+01  4.678969e+01
3.150000e-02  4.772790e+01  4.791148e+01  4.754433e+01
3.200000e-02  4.848546e+01  4.867195e+01  4.829897e+01
3.250000e-02  4.924301e+01  4.943241e+01  4.905361e+01
3.300000e-02  5.000056e+01  5.019288e+01  4.980825e+01
3.350000e-02  5.075812e+01  5.095335e+01  5.056289e+01
3.400000e-02  5.151567e+01  5.171381e+01  5.131753e+01
3.450000e-02  5.227322e+01  5.247428e+01  5.207217e+01
3.500000e-02  5.303078e+01  5.323475e+01  5.282681e+01
3.550000e-02  5.378833e+01  5.399521e+01  5.358145e+01
3.600000e-02  5.454588e+01  5.475568e+01  5.433609e+01
3.650000e-02  5.530344e+01  5.551614e+01  5.509073e+01
3.700000e-02  5.606099e+01  5.627661e+01  5.584537e+01
3.750000e-02  5.681854e+01  5.703707e+01  5.660001e+01
3.800000e-02  5.757608e+01  5.779753e+01  5.735464e+01
3.850000e-02  5.833363e+01  5.855798e+01  5.810928e+01
3.900000e-02  5.909117e+01  5.931843e+01  5.886391e+01
3.950000e-02  5.984870e+01  6.007887e+01  5.961853e+01
4.000000e-02  6.060623e+01  6.083930e+01  6.037315e+01
4.050000e-02  6.136374e+01  6.159972e+01  6.112775e+01
4.100000e-02  6.212122e+01  6.236011e+01  6.188233e+01
4.150000e-02  6.287868e+01  6.312047e+01  6.263689e+01
4.200000e-02  6.363609e+01  6.388078e+01  6.339140e+01
4.250000e-02  6.439344e+01  6.464103e+01  6.414586e+01
4.300000e-02  6.515071e+01  6.540118e+01  6.490023e+01
4.350000e-02  6.590785e+01  6.616122e+01  6.565448e+01
4.400000e-02  6.666482e+01  6.692108e+01  6.640856e+01
4.450000e-02  6.742156e+01  6.768072e+01  6.716241e+01
4.500000e-02  6.817799e+01  6.844004e+01  6.791595e+01
4.550000e-02  6.893400e+01  6.919895e+01  6.866905e+01
4.600000e-02  6.968944e+01  6.995729e+01  6.942159e+01
4.650000e-02  7.044414e+01  7.071490e+01  7.017338e+01
4.700000e-02  7.119787e+01  7.147154e+01  7.092421e+01
4.750000e-02  7.195039e+01  7.222697e+01  7.167381e+01
4.800000e-02  7.270137e+01  7.298086e+01  7.242188e+01
4.850000e-02  7.345047e+01  7.373288e+01  7.316806e+01
4.900000e-02  7.419728e+01  7.448262e+01  7.391194e+01
4.950000e-02  7.494137e+01  7.522966e+01  7.465307e+01
5.000000e-02  7.568226e+01  7.597355e+01  7.539098e+01
5.050000e-02  7.641950e+01  7.671381e+01  7.612519e+01
5.100000e-02  7.715260e+01  7.744997e+01  7.685524e+01
5.150000e-02  7.788114e+01  7.818160e+01  7.758069e+01
5.200000e-02  7.860472e+01  7.890830e+01  7.830115e+01
5.250000e-02  7.932301e+01  7.962976e+01  7.901627e+01
5.300000e-02  8.003574e+01  8.034573e+01  7.972576e+01
5.350000e-02  8.074274e+01  8.105605e+01  8.042942e+01
5.400000e-02  8.144388e+01  8.176064e+01  8.112712e+01
5.450000e-02  8.213915e+01  8.245949e+01  8.181881e+01
5.500000e-02  8.282856e+01  8.315263e+01  8.250449e+01
5.550000e-02  8.351221e+01  8.384017e+01  8.318425e+01
5.600000e-02  8.419021e+01  8.452222e+01  8.385821e+01
5.650000e-02  8.486273e+01  8.519894e+01  8.452652e+01
5.700000e-02  8.552994e+01  8.587050e+01  8.518938e+01
5.750000e-02  8.619202e+01  8.653706e+01  8.584698e+01
5.800000e-02  8.684917e+01  8.719881e+01  8.649954e+01
5.850000e-02  8.750158e+01  8.785591e+01  8.714726e+01
5.900000e-02  8.814944e+01  8.850853e+01  8.779034e+01
5.950000e-02  8.879291e+01  8.915685e+01  8.842897e+01
6.000000e-02  8.943216e+01  8.980102e+01  8.906330e+01
6.050000e-02  9.006734e+01  9.044118e+01  8.969350e+01
6.100000e-02  9.069860e+01  9.107749e+01  9.031971e+01
6.150000e-02  9.132608e+01  9.171009e+01  9.094208e+01
6.200000e-02  9.194991e+01  9.233910e+01  9.156072e+01
6.250000e-02  9.257022e+01  9.296466e+01  9.217577e+01
6.300000e-02  9.318712e+01  9.358688e+01  9.278735e+01
6.350000e-02  9.380071e+01  9.420586e+01  9.339556e+01
6.400000e-02  9.441110e+01  9.482170e+01  9.400049e+01
6.450000e-02  9.501837e+01  9.543449e+01  9.460225e+01
6.500000e-02  9.562260e+01  9.604431e+01  9.520089e+01
6.550000e-02  9.622387e+01  9.665122e+01  9.579651e+01
6.600000e-02  9.682224e+01  9.725531e+01  9.638918e+01
6.650000e-02  9.741777e+01  9.785661e+01  9.697893e+01
6.700000e-02  9.801051e+01  9.845519e+01  9.756584e+01
6.750000e-02  9.860050e+01  9.905107e+01  9.814993e+01
6.800000e-02  9.918777e+01  9.964430e+01  9.873123e+01
6.850000e-02  9.977233e+01  1.002349e+02  9.930977e+01
6.900000e-02  1.003542e+02  1.008229e+02  9.988556e+01
6.950000e-02  1.009334e+02  1.014083e+02  1.004586e+02
7.000000e-02  1.015100e+02  1.019910e+02  1.010289e+02
7.050000e-02  1.020838e+02  1.025711e+02  1.015965e+02
7.100000e-02  1.026550e+02  1.031486e+02  1.021614e+02
7.150000e-02  1.032233e+02  1.037233e+02  1.027234e+02
7.200000e-02  1.037889e+02  1.042952e+02  1.032826e+02
7.250000e-02  1.043516e+02  1.048643e+02  1.038389e+02
7.300000e-02  1.049114e+02  1.054305e+02  1.043923e+02
7.350000e-02  1.054681e+02  1.059936e+02  1.049426e+02
7.400000e-02  1.060217e+02  1.065536e+02  1.054899e+02
7.450000e-02  1.065721e+02  1.071103e+02  1.060339e+02
7.500000e-02  1.071191e+02  1.076636e+02  1.065746e+02
7.550000e-02  1.076626e+02  1.082133e+02  1.071118e+02
7.600000e-02  1.082024e+02  1.087593e+02  1.076455e+02
7.650000e-02  1.087385e+02  1.093015e+02  1.081755e+02
7.700000e-02  1.092705e+02  1.098395e+02  1.087015e+02
7.750000e-02  1.097985e+02  1.103734e+02  1.092236e+02
7.800000e-02  1.103221e+02  1.109028e+02  1.097414e+02
7.850000e-02  1.108413e+02  1.114277e+02  1.102549e+02
7.900000e-02  1.113559e+02  1.119479e+02  1.107639e+02
7.950000e-02  1.118657e+02  1.124631e+02  1.112682e+02
8.000000e-02  1.123705e+02  1.129732e+02  1.117677e+02
8.050000e-02  1.128702e+02  1.134782e+02  1.122622e+02
8.100000e-02  1.133647e+02  1.139777e+02  1.127516e+02
8.150000e-02  1.138538e+02  1.144718e+02  1.132357e+02
8.200000e-02  1.143374e+02  1.149602e+02  1.137145e+02
8.250000e-02  1.148154e+02  1.154429e+02  1.141878e+02
8.300000e-02  1.152877e+02  1.159198e+02  1.146555e+02
8.350000e-02  1.157542e+02  1.163908e+02  1.151176e+02
8.400000e-02  1.162149e+02  1.168559e+02  1.155740e+02
8.450000e-02  1.166697e+02  1.173149e+02  1.160246e+02
8.500000e-02  1.171186e+02  1.177679e+02  1.164693e+02
8.550000e-02  1.175615e+02  1.182148e+02  1.169082e+02
8.600000e-02  1.179985e+02  1.186558e+02  1.173412e+02
8.650000e-02  1.184295e+02  1.190906e+02  1.177683e+02
8.700000e-02  1.188546e+02  1.195195e+02  1.181896e+02
8.750000e-02  1.192737e+02  1.199425e+02  1.186050e+02
8.800000e-02  1.196870e+02  1.203595e+02  1.190146e+02
8.850000e-02  1.200945e+02  1.207707e+02  1.194184e+02
8.900000e-02  1.204962e+02  1.211761e+02  1.198164e+02
8.950000e-02  1.208923e+02  1.215758e+02  1.202088e+02
9.000000e-02  1.212827e+02  1.219698e+02  1.205955e+02
9.050000e-02  1.216676e+02  1.223583e+02  1.209768e+02
9.100000e-02  1.220470e+02  1.227414e+02  1.213526e+02
9.150000e-02  1.224210e+02  1.231190e+02  1.217230e+02
9.200000e-02  1.227897e+02  1.234914e+02  1.220881e+02
9.250000e-02  1.231533e+02  1.238586e+02  1.224480e+02
9.300000e-02  1.235117e+02  1.242206e+02  1.228028e+02
9.350000e-02  1.238651e+02  1.245777e+02  1.231525e+02
9.400000e-02  1.242136e+02  1.249299e+02  1.234974e+02
9.450000e-02  1.245573e+02  1.252772e+02  1.238374e+02
9.500000e-02  1.248963e+02  1.256199e+02  1.241727e+02
9.550000e-02  1.252306e+02  1.259579e+02  1.245033e+02
9.600000e-02  1.255604e+02  1.262915e+02  1.248293e+02
9.650000e-02  1.258858e+02  1.266206e+02  1.251510e+02
9.700000e-02  1.262068e+02  1.269454e+02  1.254682e+02
9.750000e-02  1.265235e+02  1.272660e+02  1.257811e+02
9.800000e-02  1.268362e+02  1.275824e+02  1.260899e+02
9.850000e-02  1.271447e+02  1.278948e+02  1.263946e+02
9.900000e-02  1.274493e+02  1.282033e+02  1.266953e+02
9.950000e-02  1.277499e+02  1.285078e+02  1.269920e+02
1.000000e-01  1.280468e+02  1.288086e+02  1.272849e+02
1.005000e-01  1.283399e+02  1.291058e+02  1.275741e+02
1.010000e-01  1.286294e+02  1.293993e+02  1.278596e+02
1.015000e-01  1.289154e+02  1.296892e+02  1.281416e+02
1.020000e-01  1.291978e+02  1.299757e+02  1.284200e+02
1.025000e-01  1.294769e+02  1.302588e+02  1.286950e+02
1.030000e-01  1.297526e+02  1.305386e+02  1.289666e+02
1.035000e-01  1.300250e+02  1.308151e+02  1.292350e+02
1.040000e-01  1.302943e+02  1.310884e+02  1.295001e+02
1.045000e-01  1.305604e+02  1.313586e+02  1.297621e+02
1.050000e-01  1.308234e+02  1.316257e+02  1.300211e+02
1.055000e-01  1.310834e+02  1.318899e+02  1.302770e+02
1.060000e-01  1.313405e+02  1.321511e+02  1.305299e+02
1.065000e-01  1.315947e+02  1.324094e+02  1.307800e+02
1.070000e-01  1.318460e+02  1.326649e+02  1.310272e+02
1.075000e-01  1.320946e+02  1.329175e+02  1.312717e+02
1.080000e-01  1.323405e+02  1.331675e+02  1.315135e+02
1.085000e-01  1.325837e+02  1.334148e+02  1.317526e+02
1.090000e-01  1.328242e+02  1.336594e+02  1.319890e+02
1.095000e-01  1.330622e+02  1.339015e+02  1.322229e+02
1.100000e-01  1.332976e+02  1.341410e+02  1.324543e+02
1.105000e-01  1.335306e+02  1.343781e+02  1.326832e+02
1.110000e-01  1.337611e+02  1.346127e+02  1.329096e+02
1.115000e-01  1.339893e+02  1.348449e+02  1.331337e+02
1.120000e-01  1.342150e+02  1.350747e+02  1.333554e+02
1.125000e-01  1.344385e+02  1.353022e+02  1.335748e+02
1.130000e-01  1.346596e+02  1.355274e+02  1.337919e+02
1.135000e-01  1.348785e+02  1.357503e+02  1.340068e+02
1.140000e-01  1.350952e+02  1.359710e+02  1.342194e+02
1.145000e-01  1.353097e+02  1.361895e+02  1.344299e+02
1.150000e-01  1.355221e+02  1.364058e+02  1.346383e+02
1.155000e-01  1.357323e+02  1.366200e+02  1.348446e+02
1.160000e-01  1.359404e+02  1.368321e+02  1.350487e+02
1.165000e-01  1.361465e+02  1.370421e+02  1.352509e+02
1.170000e-01  1.363506e+02  1.372501e+02  1.354510e+02
1.175000e-01  1.365526e+02  1.374561e+02  1.356492e+02
1.180000e-01  1.367527e+02  1.376601e+02  1.358454e+02
1.185000e-01  1.369509e+02  1.378621e+02  1.360396e+02
1.190000e-01  1.371471e+02  1.380622e+02  1.362320e+02
1.195000e-01  1.373415e+02  1.382604e+02  1.364225e+02
1.200000e-01  1.375339e+02  1.384567e+02  1.366112e+02
1.205000e-01  1.377245e+02  1.386510e+02  1.367980e+02
1.210000e-01  1.379133e+02  1.388436e+02  1.369831e+02
1.215000e-01  1.381003e+02  1.390343e+02  1.371663e+02
1.220000e-01  1.382855e+02  1.392232e+02  1.373479e+02
1.225000e-01  1.384689e+02  1.394103e+02  1.375276e+02
1.230000e-01  1.386506e+02  1.395956e+02  1.377057e+02
1.235000e-01  1.388306e+02  1.397792e+02  1.378821e+02
1.240000e-01  1.390089e+02  1.399610e+02  1.380568e+02
1.245000e-01  1.391855e+02  1.401411e+02  1.382298e+02
1.250000e-01  1.393604e+02  1.403195e+02  1.384013e+02
1.255000e-01  1.395337e+02  1.404963e+02  1.385711e+02
1.260000e-01  1.397053e+02  1.406713e+02  1.387394e+02
1.265000e-01  1.398754e+02  1.408447e+02  1.389061e+02
1.270000e-01  1.400438e+02  1.410165e+02  1.390712e+02
1.275000e-01  1.402107e+02  1.411866e+02  1.392348e+02
1.280000e-01  1.403760e+02  1.413552e+02  1.393969e+02
1.285000e-01  1.405398e+02  1.415221e+02  1.395575e+02
1.290000e-01  1.407020e+02  1.416874e+02  1.397166e+02
1.295000e-01  1.408627e+02  1.418512e+02  1.398742e+02
1.300000e-01  1.410219e+02  1.420135e+02  1.400304e+02
1.305000e-01  1.411797e+02  1.421742e+02  1.401851e+02
1.310000e-01  1.413359e+02  1.423334e+02  1.403385e+02
1.315000e-01  1.414908e+02  1.424911e+02  1.404904e+02
1.320000e-01  1.416442e+02  1.426474e+02  1.406410e+02
1.325000e-01  1.417961e+02  1.428021e+02  1.407901e+02
1.330000e-01  1.419467e+02  1.429554e+02  1.409379e+02
1.335000e-01  1.420958e+02  1.431073e+02  1.410843e+02
1.340000e-01  1.422436e+02  1.432577e+02  1.412295e+02
1.345000e-01  1.423900e+02  1.434067e+02  1.413732e+02
1.350000e-01  1.425350e+02  1.435544e+02  1.415157e+02
1.355000e-01  1.426787e+02  1.437006e+02  1.416569e+02
1.360000e-01  1.428211e+02  1.438454e+02  1.417967e+02
1.365000e-01  1.429621e+02  1.439889e+02  1.419353e+02
1.370000e-01  1.431018e+02  1.441310e+02  1.420727e+02
1.375000e-01  1.432403e+02  1.442717e+02  1.422088e+02
1.380000e-01  1.433774e+02  1.444111e+02  1.423436e+02
1.385000e-01  1.435133e+02  1.445492e+02  1.424773e+02
1.390000e-01  1.436479e+02  1.446860e+02  1.426097e+02
1.395000e-01  1.437813e+02  1.448216e+02  1.427409e+02
1.400000e-01  1.439134e+02  1.449558e+02  1.428710e+02
1.405000e-01  1.440443e+02  1.450888e+02  1.429999e+02
1.410000e-01  1.441741e+02  1.452206e+02  1.431276e+02
1.415000e-01  1.443026e+02  1.453511e+02  1.432541e+02
1.420000e-01  1.444300e+02  1.454804e+02  1.433795e+02
1.425000e-01  1.445562e+02  1.456085e+02  1.435038e+02
1.430000e-01  1.446812e+02  1.457355e+02  1.436270e+02
1.435000e-01  1.448051e+02  1.458612e+02  1.437491e+02
1.440000e-01  1.449279e+02  1.459858e+02  1.438701e+02
1.445000e-01  1.450496e+02  1.461091e+02  1.439900e+02
1.450000e-01  1.451701e+02  1.462314e+02  1.441088e+02
1.455000e-01  1.452895e+02  1.463525e+02  1.442266e+02
1.460000e-01  1.454079e+02  1.464724e+02  1.443433e+02
1.465000e-01  1.455251e+02  1.465913e+02  1.444590e+02
1.470000e-01  1.456413e+02  1.467090e+02  1.445736e+02
1.475000e-01  1.457564e+02  1.468257e+02  1.446872e+02
1.480000e-01  1.458705e+02  1.469412e+02  1.447998e+02
1.485000e-01  1.459836e+02  1.470558e+02  1.449114e+02
1.490000e-01  1.460956e+02  1.471692e+02  1.450221e+02
1.495000e-01  1.462067e+02  1.472817e+02  1.451317e+02
1.500000e-01  1.463168e+02  1.473931e+02  1.452404e+02
1.505000e-01  1.464258e+02  1.475035e+02  1.453482e+02
1.510000e-01  1.465339e+02  1.476129e+02  1.454550e+02
1.515000e-01  1.466411e+02  1.477213e+02  1.455609e+02
1.520000e-01  1.467473e+02  1.478287e+02  1.456658e+02
1.525000e-01  1.468525e+02  1.479352e+02  1.457699e+02
1.530000e-01  1.469568e+02  1.480406e+02  1.458730e+02
1.535000e-01  1.470602e+02  1.481452e+02  1.459752e+02
1.540000e-01  1.471626e+02  1.482487e+02  1.460765e+02
1.545000e-01  1.472642e+02  1.483514e+02  1.461770e+02
1.550000e-01  1.473648e+02  1.484531e+02  1.462766e+02
1.555000e-01  1.474646e+02  1.485539e+02  1.463753e+02
1.560000e-01  1.475635e+02  1.486538e+02  1.464732e+02
1.565000e-01  1.476615e+02  1.487528e+02  1.465703e+02
1.570000e-01  1.477587e+02  1.488509e+02  1.466665e+02
1.575000e-01  1.478550e+02  1.489481e+02  1.467619e+02
1.580000e-01  1.479505e+02  1.490445e+02  1.468565e+02
1.585000e-01  1.480451e+02  1.491400e+02  1.469502e+02
1.590000e-01  1.481390e+02  1.492347e+02  1.470432e+02
1.595000e-01  1.482320e+02  1.493286e+02  1.471354e+02
1.600000e-01  1.483242e+02  1.494216e+02  1.472268e+02
1.605000e-01  1.484156e+02  1.495138e+02  1.473174e+02
1.610000e-01  1.485063e+02  1.496052e+02  1.474073e+02
1.615000e-01  1.485961e+02  1.496958e+02  1.474964e+02
1.620000e-01  1.486852e+02  1.497857e+02  1.475848e+02
1.625000e-01  1.487736e+02  1.498747e+02  1.476724e+02
1.630000e-01  1.488612e+02  1.499630e+02  1.477593e+02
1.635000e-01  1.489480e+02  1.500506e+02  1.478455e+02
1.640000e-01  1.490342e+02  1.501374e+02  1.479310e+02
1.645000e-01  1.491196e+02  1.502234e+02  1.480157e+02
1.650000e-01  1.492043e+02  1.503087e+02  1.480998e+02
1.655000e-01  1.492882e+02  1.503933e+02  1.481831e+02
1.660000e-01  1.493715e+02  1.504772e+02  1.482658e+02
1.665000e-01  1.494541e+02  1.505604e+02  1.483479e+02
1.670000e-01  1.495360e+02  1.506429e+02  1.484292e+02
1.675000e-01  1.496173e+02  1.507246e+02  1.485099e+02
1.680000e-01  1.496978e+02  1.508057e+02  1.485899e+02
1.685000e-01  1.497777e+02  1.508862e+02  1.486692e+02
1.690000e-01  1.498569e+02  1.509659e+02  1.487479e+02
1.695000e-01  1.499355e+02  1.510450e+02  1.488260e+02
1.700000e-01  1.500135e+02  1.511235e+02  1.489035e+02
1.705000e-01  1.500908e+02  1.512013e+02  1.489803e+02
1.710000e-01  1.501675e+02  1.512784e+02  1.490565e+02
1.715000e-01  1.502435e+02  1.513549e+02  1.491321e+02
1.720000e-01  1.503190e+02  1.514308e+02  1.492071e+02
1.725000e-01  1.503938e+02  1.515061e+02  1.492815e+02
1.730000e-01  1.504680e+02  1.515808e+02  1.493553e+02
1.735000e-01  1.505417e+02  1.516548e+02  1.494285e+02
1.740000e-01  1.506147e+02  1.517283e+02  1.495012e+02
1.745000e-01  1.506872e+02  1.518011e+02  1.495733e+02
1.750000e-01  1.507591e+02  1.518734e+02  1.496448e+02
1.755000e-01  1.508304e+02  1.519451e+02  1.497157e+02
1.760000e-01  1.509012e+02  1.520162e+02  1.497861e+02
1.765000e-01  1.509714e+02  1.520868e+02  1.498560e+02
1.770000e-01  1.510410e+02  1.521567e+02  1.499253e+02
1.775000e-01  1.511101e+02  1.522262e+02  1.499941e+02
1.780000e-01  1.511787e+02  1.522951e+02  1.500623e+02
1.785000e-01  1.512467e+02  1.523635e+02  1.501300e+02
1.790000e-01  1.513143e+02  1.524313e+02  1.501972e+02
1.795000e-01  1.513813e+02  1.524987e+02  1.502639e+02
1.800000e-01  1.514478e+02  1.525655e+02  1.503300e+02
1.805000e-01  1.515137e+02  1.526317e+02  1.503957e+02
1.810000e-01  1.515792e+02  1.526975e+02  1.504609e+02
1.815000e-01  1.516441e+02  1.527628e+02  1.505255e+02
1.820000e-01  1.517086e+02  1.528275e+02  1.505897e+02
1.825000e-01  1.517726e+02  1.528918e+02  1.506534e+02
1.830000e-01  1.518361e+02  1.529555e+02  1.507166e+02
1.835000e-01  1.518991e+02  1.530188e+02  1.507793e+02
1.840000e-01  1.519616e+02  1.530816e+02  1.508416e+02
1.845000e-01  1.520237e+02  1.531439e+02  1.509034e+02
1.850000e-01  1.520853e+02  1.532058e+02  1.509647e+02
1.855000e-01  1.521464e+02  1.532672e+02  1.510256e+02
1.860000e-01  1.522071e+02  1.533281e+02  1.510861e+02
1.865000e-01  1.522673e+02  1.533886e+02  1.511461e+02
1.870000e-01  1.523271e+02  1.534486e+02  1.512056e+02
1.875000e-01  1.523864e+02  1.535082e+02  1.512647e+02
1.880000e-01  1.524453e+02  1.535673e+02  1.513234e+02
1.885000e-01  1.525038e+02  1.536260e+02  1.513816e+02
1.890000e-01  1.525618e+02  1.536843e+02  1.514394e+02
1.895000e-01  1.526194e+02  1.537421e+02  1.514968e+02
1.900000e-01  1.526766e+02  1.537995e+02  1.515538e+02
1.905000e-01  1.527334e+02  1.538565e+02  1.516103e+02
1.910000e-01  1.527898e+02  1.539130e+02  1.516665e+02
1.915000e-01  1.528457e+02  1.539692e+02  1.517222e+02
1.920000e-01  1.529012e+02  1.540249e+02  1.517776e+02
1.925000e-01  1.529564e+02  1.540802e+02  1.518325e+02
1.930000e-01  1.530111e+02  1.541351e+02  1.518871e+02
1.935000e-01  1.530655e+02  1.541897e+02  1.519412e+02
1.940000e-01  1.531194e+02  1.542438e+02  1.519950e+02
1.945000e-01  1.531730e+02  1.542976e+02  1.520484e+02
1.950000e-01  1.532261e+02  1.543509e+02  1.521014e+02
1.955000e-01  1.532789e+02  1.544039e+02  1.521540e+02
1.960000e-01  1.533314e+02  1.544565e+02  1.522063e+02
1.965000e-01  1.533834e+02  1.545087e+02  1.522581e+02
1.970000e-01  1.534351e+02  1.545606e+02  1.523097e+02
1.975000e-01  1.534864e+02  1.546121e+02  1.523608e+02
1.980000e-01  1.535374e+02  1.546632e+02  1.524116e+02
1.985000e-01  1.535880e+02  1.547140e+02  1.524621e+02
1.990000e-01  1.536383e+02  1.547644e+02  1.525122e+02
1.995000e-01  1.536882e+02  1.548145e+02  1.525619e+02
2.000000e-01  1.537378e+02  1.548642e+02  1.526113e+02
2.005000e-01  1.537870e+02  1.549136e+02  1.526604e+02
2.010000e-01  1.538359e+02  1.549626e+02  1.527091e+02
2.015000e-01  1.538844e+02  1.550113e+02  1.527575e+02
2.020000e-01  1.539326e+02  1.550597e+02  1.528056e+02
2.025000e-01  1.539805e+02  1.551077e+02  1.528533e+02
2.030000e-01  1.540280e+02  1.551554e+02  1.529007e+02
2.035000e-01  1.540753e+02  1.552027e+02  1.529478e+02
2.040000e-01  1.541222e+02  1.552498e+02  1.529945e+02
2.045000e-01  1.541687e+02  1.552965e+02  1.530410e+02
2.050000e-01  1.542150e+02  1.553429e+02  1.530871e+02
2.055000e-01  1.542609e+02  1.553889e+02  1.531329e+02
2.060000e-01  1.543065e+02  1.554347e+02  1.531784e+02
2.065000e-01  1.543518e+02  1.554801e+02  1.532235e+02
2.070000e-01  1.543968e+02  1.555252e+02  1.532684e+02
2.075000e-01  1.544415e+02  1.555701e+02  1.533130e+02
2.080000e-01  1.544859e+02  1.556146e+02  1.533573e+02
2.085000e-01  1.545300e+02  1.556588e+02  1.534013e+02
2.090000e-01  1.545739e+02  1.557027e+02  1.534450e+02
2.095000e-01  1.546174e+02  1.557464e+02  1.534884e+02
2.100000e-01  1.546606e+02  1.557897e+02  1.535315e+02
2.105000e-01  1.547036e+02  1.558328e+02  1.535744e+02
2.110000e-01  1.547462e+02  1.558755e+02  1.536169e+02
2.115000e-01  1.547886e+02  1.559181e+02  1.536592e+02
2.120000e-01  1.548307e+02  1.559603e+02  1.537012e+02
2.125000e-01  1.548726e+02  1.560022e+02  1.537429e+02
2.130000e-01  1.549141e+02  1.560439e+02  1.537844e+02
2.135000e-01  1.549554e+02  1.560853e+02  1.538256e+02
2.140000e-01  1.549965e+02  1.561264e+02  1.538665e+02
2.145000e-01  1.550373e+02  1.561673e+02  1.539072e+02
2.150000e-01  1.550778e+02  1.562079e+02  1.539476e+02
2.155000e-01  1.551180e+02  1.562482e+02  1.539878e+02
2.160000e-01  1.551580e+02  1.562883e+02  1.540277e+02
2.165000e-01  1.551977e+02  1.563280e+02  1.540674e+02
2.170000e-01  1.552372e+02  1.563676e+02  1.541068e+02
2.175000e-01  1.552764e+02  1.564069e+02  1.541459e+02
2.180000e-01  1.553154e+02  1.564459e+02  1.541848e+02
2.185000e-01  1.553541e+02  1.564847e+02  1.542235e+02
2.190000e-01  1.553925e+02  1.565232e+02  1.542618e+02
2.195000e-01  1.554307e+02  1.565615e+02  1.543000e+02
2.200000e-01  1.554687e+02  1.565995e+02  1.543379e+02
2.205000e-01  1.555064e+02  1.566373e+02  1.543755e+02
2.210000e-01  1.555439e+02  1.566748e+02  1.544129e+02
2.215000e-01  1.555811e+02  1.567121e+02  1.544501e+02
2.220000e-01  1.556181e+02  1.567492e+02  1.544870e+02
2.225000e-01  1.556549e+02  1.567860e+02  1.545238e+02
2.230000e-01  1.556914e+02  1.568226e+02  1.545603e+02
2.235000e-01  1.557278e+02  1.568590e+02  1.545965e+02
2.240000e-01  1.557639e+02  1.568952e+02  1.546326e+02
2.245000e-01  1.557997e+02  1.569311e+02  1.546684e+02
2.250000e-01  1.558354e+02  1.569668e+02  1.547040e+02
2.255000e-01  1.558708e+02  1.570022e+02  1.547394e+02
2.260000e-01  1.559060e+02  1.570375e+02  1.547746e+02
2.265000e-01  1.559410e+02  1.570725e+02  1.548096e+02
2.270000e-01  1.559758e+02  1.571073e+02  1.548443e+02
2.275000e-01  1.560104e+02  1.571420e+02  1.548788e+02
2.280000e-01  1.560448e+02  1.571764e+02  1.549131e+02
2.285000e-01  1.560789e+02  1.572106e+02  1.549473e+02
2.290000e-01  1.561129e+02  1.572446e+02  1.549812e+02
2.295000e-01  1.561466e+02  1.572784e+02  1.550149e+02
2.300000e-01  1.561802e+02  1.573119e+02  1.550484e+02
2.305000e-01  1.562135e+02  1.573453e+02  1.550817e+02
2.310000e-01  1.562467e+02  1.573785e+02  1.551148e+02
2.315000e-01  1.562796e+02  1.574115e+02  1.551477e+02
2.320000e-01  1.563123e+02  1.574442e+02  1.551804e+02
2.325000e-01  1.563449e+02  1.574768e+02  1.552129e+02
2.330000e-01  1.563772e+02  1.575091e+02  1.552452e+02
2.335000e-01  1.564093e+02  1.575413e+02  1.552774e+02
2.340000e-01  1.564413e+02  1.575733e+02  1.553093e+02
2.345000e-01  1.564730e+02  1.576050e+02  1.553410e+02
2.350000e-01  1.565046e+02  1.576366e+02  1.553725e+02
2.355000e-01  1.565359e+02  1.576680e+02  1.554039e+02
2.360000e-01  1.565671e+02  1.576992e+02  1.554350e+02
2.365000e-01  1.565981e+02  1.577302e+02  1.554660e+02
2.370000e-01  1.566290e+02  1.577611e+02  1.554968e+02
2.375000e-01  1.566596e+02  1.577917e+02  1.555275e+02
2.380000e-01  1.566901e+02  1.578222e+02  1.555579e+02
2.385000e-01  1.567203e+02  1.578525e+02  1.555882e+02
2.390000e-01  1.567505e+02  1.578826e+02  1.556183e+02
2.395000e-01  1.567804e+02  1.579125e+02  1.556482e+02
2.400000e-01  1.568101e+02  1.579423e+02  1.556780e+02
2.405000e-01  1.568397e+02  1.579719e+02  1.557076e+02
2.410000e-01  1.568691e+02  1.580013e+02  1.557370e+02
2.415000e-01  1.568984e+02  1.580306e+02  1.557662e+02
2.420000e-01  1.569275e+02  1.580596e+02  1.557953e+02
2.425000e-01  1.569564e+02  1.580885e+02  1.558242e+02
2.430000e-01  1.569851e+02  1.581173e+02  1.558529e+02
2.435000e-01  1.570137e+02  1.581459e+02  1.558815e+02
2.440000e-01  1.570421e+02  1.581743e+02  1.559099e+02
2.445000e-01  1.570703e+02  1.582025e+02  1.559381e+02
2.450000e-01  1.570984e+02  1.582306e+02  1.559662e+02
2.455000e-01  1.571263e+02  1.582585e+02  1.559941e+02
2.460000e-01  1.571541e+02  1.582863e+02  1.560219e+02
2.465000e-01  1.571817e+02  1.583139e+02  1.560495e+02
2.470000e-01  1.572091e+02  1.583413e+02  1.560769e+02
2.475000e-01  1.572364e+02  1.583686e+02  1.561042e+02
2.480000e-01  1.572635e+02  1.583957e+02  1.561314e+02
2.485000e-01  1.572905e+02  1.584227e+02  1.561584e+02
2.490000e-01  1.573173e+02  1.584495e+02  1.561852e+02
2.495000e-01  1.573440e+02  1.584762e+02  1.562119e+02
2.500000e-01  1.573706e+02  1.585027e+02  1.562384e+02
2.505000e-01  1.573970e+02  1.585291e+02  1.562648e+02
2.510000e-01  1.574232e+02  1.585553e+02  1.562911e+02
2.515000e-01  1.574493e+02  1.585814e+02  1.563172e+02
2.520000e-01  1.574752e+02  1.586073e+02  1.563431e+02
2.525000e-01  1.575010e+02  1.586331e+02  1.563689e+02
2.530000e-01  1.575267e+02  1.586587e+02  1.563946e+02
2.535000e-01  1.575522e+02  1.586842e+02  1.564201e+02
2.540000e-01  1.575776e+02  1.587096e+02  1.564455e+02
2.545000e-01  1.576028e+02  1.587348e+02  1.564707e+02
2.550000e-01  1.576279e+02  1.587599e+02  1.564958e+02
2.555000e-01  1.576528e+02  1.587848e+02  1.565208e+02
2.560000e-01  1.576776e+02  1.588096e+02  1.565456e+02
2.565000e-01  1.577023e+02  1.588343e+02  1.565703e+02
2.570000e-01  1.577268e+02  1.588588e+02  1.565949e+02
2.575000e-01  1.577513e+02  1.588832e+02  1.566193e+02
2.580000e-01  1.577755e+02  1.589075e+02  1.566436e+02
2.585000e-01  1.577997e+02  1.589316e+02  1.566678e+02
2.590000e-01  1.578237e+02  1.589556e+02  1.566919e+02
2.595000e-01  1.578476e+02  1.589794e+02  1.567158e+02
2.600000e-01  1.578714e+02  1.590032e+02  1.567396e+02
2.605000e-01  1.578950e+02  1.590268e+02  1.567632e+02
2.610000e-01  1.579185e+02  1.590503e+02  1.567868e+02
2.615000e-01  1.579419e+02  1.590736e+02  1.568102e+02
2.620000e-01  1.579651e+02  1.590968e+02  1.568335e+02
2.625000e-01  1.579882e+02  1.591199e+02  1.568566e+02
2.630000e-01  1.580112e+02  1.591428e+02  1.568796e+02
2.635000e-01  1.580341e+02  1.591657e+02  1.569026e+02
2.640000e-01  1.580569e+02  1.591884e+02  1.569253e+02
2.645000e-01  1.580795e+02  1.592110e+02  1.569480e+02
2.650000e-01  1.581020e+02  1.592335e+02  1.569705e+02
2.655000e-01  1.581244e+02  1.592559e+02  1.569930e+02
2.660000e-01  1.581467e+02  1.592782e+02  1.570153e+02
2.665000e-01  1.581689e+02  1.593003e+02  1.570375e+02
2.670000e-01  1.581910e+02  1.593224e+02  1.570595e+02
2.675000e-01  1.582129e+02  1.593443e+02  1.570815e+02
2.680000e-01  1.582347e+02  1.593661e+02  1.571034e+02
2.685000e-01  1.582564e+02  1.593878e+02  1.571251e+02
2.690000e-01  1.582780e+02  1.594094e+02  1.571467e+02
2.695000e-01  1.582995e+02  1.594308e+02  1.571682e+02
2.700000e-01  1.583209e+02  1.594522e+02  1.571896e+02
2.705000e-01  1.583421e+02  1.594734e+02  1.572108e+02
2.710000e-01  1.583632e+02  1.594945e+02  1.572320e+02
2.715000e-01  1.583843e+02  1.595155e+02  1.572531e+02
2.720000e-01  1.584052e+02  1.595363e+02  1.572740e+02
2.725000e-01  1.584260e+02  1.595571e+02  1.572948e+02
2.730000e-01  1.584467e+02  1.595778e+02  1.573156e+02
2.735000e-01  1.584672e+02  1.595983e+02  1.573362e+02
2.740000e-01  1.584877e+02  1.596188e+02  1.573567e+02
2.745000e-01  1.585081e+02  1.596391e+02  1.573771e+02
2.750000e-01  1.585284e+02  1.596594e+02  1.573974e+02
2.755000e-01  1.585485e+02  1.596795e+02  1.574176e+02
2.760000e-01  1.585686e+02  1.596996e+02  1.574377e+02
2.765000e-01  1.585886e+02  1.597195e+02  1.574577e+02
2.770000e-01  1.586084e+02  1.597394e+02  1.574775e+02
2.775000e-01  1.586282e+02  1.597591e+02  1.574973e+02
2.780000e-01  1.586479e+02  1.597788e+02  1.575170e+02
2.785000e-01  1.586675e+02  1.597983e+02  1.575366e+02
2.790000e-01  1.586869e+02  1.598178e+02  1.575561e+02
2.795000e-01  1.587063e+02  1.598371e+02  1.575755e+02
2.800000e-01  1.587256e+02  1.598564e+02  1.575948e+02
2.805000e-01  1.587448e+02  1.598755e+02  1.576140e+02
2.810000e-01  1.587639e+02  1.598945e+02  1.576332e+02
2.815000e-01  1.587829e+02  1.599135e+02  1.576522e+02
2.820000e-01  1.588017e+02  1.599323e+02  1.576712e+02
2.825000e-01  1.588206e+02  1.599511e+02  1.576900e+02
2.830000e-01  1.588393e+02  1.599697e+02  1.577088e+02
2.835000e-01  1.588579e+02  1.599883e+02  1.577274e+02
2.840000e-01  1.588764e+02  1.600068e+02  1.577460e+02
2.845000e-01  1.588948e+02  1.600251e+02  1.577644e+02
2.850000e-01  1.589131e+02  1.600434e+02  1.577828e+02
2.855000e-01  1.589313e+02  1.600616e+02  1.578011e+02
2.860000e-01  1.589495e+02  1.600797e+02  1.578192e+02
2.865000e-01  1.589675e+02  1.600977e+02  1.578373e+02
2.870000e-01  1.589855e+02  1.601157e+02  1.578553e+02
2.875000e-01  1.590034e+02  1.601335e+02  1.578732e+02
2.880000e-01  1.590212e+02  1.601513e+02  1.578911e+02
2.885000e-01  1.590388e+02  1.601689e+02  1.579088e+02
2.890000e-01  1.590564e+02  1.601865e+02  1.579264e+02
2.895000e-01  1.590740e+02  1.602039e+02  1.579440e+02
2.900000e-01  1.590914e+02  1.602213e+02  1.579614e+02
2.905000e-01  1.591087e+02  1.602387e+02  1.579788e+02
2.910000e-01  1.591260e+02  1.602559e+02  1.579961e+02
2.915000e-01  1.591432e+02  1.602730e+02  1.580134e+02
2.920000e-01  1.591603e+02  1.602901e+02  1.580305e+02
2.925000e-01  1.591773e+02  1.603071e+02  1.580476e+02
2.930000e-01  1.591943e+02  1.603240e+02  1.580646e+02
2.935000e-01  1.592111e+02  1.603408e+02  1.580815e+02
2.940000e-01  1.592279e+02  1.603575e+02  1.580983e+02
2.945000e-01  1.592446e+02  1.603742e+02  1.581150e+02
2.950000e-01  1.592612e+02  1.603908e+02  1.581317e+02
2.955000e-01  1.592778e+02  1.604073e+02  1.581482e+02
2.960000e-01  1.592942e+02  1.604237e+02  1.581648e+02
2.965000e-01  1.593106e+02  1.604401e+02  1.581812e+02
2.970000e-01  1.593269e+02  1.604564e+02  1.581975e+02
2.975000e-01  1.593432e+02  1.604726e+02  1.582138e+02
2.980000e-01  1.593593e+02  1.604887e+02  1.582300e+02
2.985000e-01  1.593754e+02  1.605047e+02  1.582461e+02
2.990000e-01  1.593914e+02  1.605207e+02  1.582621e+02
2.995000e-01  1.594073e+02  1.605366e+02  1.582780e+02
3.000000e-01  1.594231e+02  1.605524e+02  1.582939e+02
3.005000e-01  1.594389e+02  1.605681e+02  1.583097e+02
3.010000e-01  1.594546e+02  1.605838e+02  1.583254e+02
3.015000e-01  1.594702e+02  1.605994e+02  1.583411e+02
3.020000e-01  1.594858e+02  1.606149e+02  1.583566e+02
3.025000e-01  1.595012e+02  1.606303e+02  1.583721e+02
3.030000e-01  1.595166e+02  1.606456e+02  1.583876e+02
3.035000e-01  1.595319e+02  1.606609e+02  1.584029e+02
3.040000e-01  1.595472e+02  1.606761e+02  1.584182e+02
3.045000e-01  1.595624e+02  1.606912e+02  1.584335e+02
3.050000e-01  1.595775e+02  1.607063e+02  1.584486e+02
3.055000e-01  1.595925e+02  1.607213e+02  1.584638e+02
3.060000e-01  1.596075e+02  1.607362e+02  1.584788e+02
3.065000e-01  1.596224e+02  1.607511e+02  1.584938e+02
3.070000e-01  1.596372e+02  1.607658e+02  1.585086e+02
3.075000e-01  1.596520e+02  1.607806e+02  1.585235e+02
3.080000e-01  1.596667e+02  1.607952e+02  1.585382e+02
3.085000e-01  1.596814e+02  1.608098e+02  1.585529e+02
3.090000e-01  1.596959e+02  1.608243e+02  1.585675e+02
3.095000e-01  1.597104e+02  1.608388e+02  1.585820e+02
3.100000e-01  1.597248e+02  1.608532e+02  1.585964e+02
3.105000e-01  1.597392e+02  1.608675e+02  1.586108e+02
3.110000e-01  1.597535e+02  1.608818e+02  1.586251e+02
3.115000e-01  1.597677e+02  1.608960e+02  1.586394e+02
3.120000e-01  1.597818e+02  1.609101e+02  1.586536e+02
3.125000e-01  1.597959e+02  1.609242e+02  1.586677e+02
3.130000e-01  1.598100e+02  1.609382e+02  1.586818e+02
3.135000e-01  1.598239e+02  1.609521e+02  1.586958e+02
3.140000e-01  1.598378e+02  1.609660e+02  1.587097e+02
3.145000e-01  1.598517e+02  1.609798e+02  1.587236e+02
3.150000e-01  1.598655e+02  1.609935e+02  1.587375e+02
3.155000e-01  1.598792e+02  1.610072e+02  1.587512e+02
3.160000e-01  1.598929e+02  1.610208e+02  1.587650e+02
3.165000e-01  1.599065e+02  1.610344e+02  1.587786e+02
3.170000e-01  1.599200e+02  1.610478e+02  1.587922e+02
3.175000e-01  1.599335e+02  1.610613e+02  1.588058e+02
3.180000e-01  1.599469e+02  1.610746e+02  1.588192e+02
3.185000e-01  1.599603e+02  1.610879e+02  1.588327e+02
3.190000e-01  1.599736e+02  1.611012e+02  1.588460e+02
3.195000e-01  1.599868e+02  1.611144e+02  1.588593e+02
3.200000e-01  1.600000e+02  1.611275e+02  1.588725e+02
3.205000e-01  1.600131e+02  1.611406e+02  1.588856e+02
3.210000e-01  1.600262e+02  1.611536e+02  1.588987e+02
3.215000e-01  1.600392e+02  1.611666e+02  1.589118e+02
3.220000e-01  1.600521e+02  1.611795e+02  1.589248e+02
3.225000e-01  1.600650e+02  1.611923e+02  1.589377e+02
3.230000e-01  1.600779e+02  1.612051e+02  1.589506e+02
3.235000e-01  1.600907e+02  1.612179e+02  1.589634e+02
3.240000e-01  1.601034e+02  1.612306e+02  1.589762e+02
3.245000e-01  1.601161e+02  1.612432e+02  1.589889e+02
3.250000e-01  1.601287e+02  1.612557e+02  1.590016e+02
3.255000e-01  1.601412e+02  1.612682e+02  1.590142e+02
3.260000e-01  1.601537e+02  1.612806e+02  1.590268e+02
3.265000e-01  1.601661e+02  1.612930e+02  1.590393e+02
3.270000e-01  1.601785e+02  1.613053e+02  1.590517e+02
3.275000e-01  1.601908e+02  1.613176e+02  1.590641e+02
3.280000e-01  1.602031e+02  1.613298e+02  1.590764e+02
3.285000e-01  1.602153e+02  1.613420e+02  1.590887e+02
3.290000e-01  1.602275e+02  1.613541e+02  1.591009e+02
3.295000e-01  1.602396e+02  1.613662e+02  1.591131e+02
3.300000e-01  1.602517e+02  1.613782e+02  1.591251e+02
3.305000e-01  1.602637e+02  1.613902e+02  1.591372e+02
3.310000e-01  1.602756e+02  1.614021e+02  1.591492e+02
3.315000e-01  1.602875e+02  1.614140e+02  1.591611e+02
3.320000e-01  1.602994e+02  1.614258e+02  1.591730e+02
3.325000e-01  1.603112e+02  1.614376e+02  1.591848e+02
3.330000e-01  1.603229e+02  1.614493e+02  1.591966e+02
3.335000e-01  1.603346e+02  1.614610e+02  1.592083e+02
3.340000e-01  1.603463e+02  1.614726e+02  1.592200e+02
3.345000e-01  1.603579e+02  1.614842e+02  1.592316e+02
3.350000e-01  1.603695e+02  1.614957e+02  1.592432e+02
3.355000e-01  1.603810e+02  1.615072e+02  1.592548e+02
3.360000e-01  1.603924e+02  1.615186e+02  1.592663e+02
3.365000e-01  1.604039e+02  1.615300e+02  1.592777e+02
3.370000e-01  1.604152e+02  1.615413e+02  1.592892e+02
3.375000e-01  1.604266e+02  1.615526e+02  1.593005e+02
3.380000e-01  1.604378e+02  1.615638e+02  1.593119e+02
3.385000e-01  1.604491e+02  1.615750e+02  1.593231e+02
3.390000e-01  1.604602e+02  1.615861e+02  1.593344e+02
3.395000e-01  1.604714e+02  1.615972e+02  1.593456e+02
3.400000e-01  1.604825e+02  1.616082e+02  1.593567e+02
3.405000e-01  1.604935e+02  1.616192e+02  1.593678e+02
3.410000e-01  1.605045e+02  1.616301e+02  1.593789e+02
3.415000e-01  1.605155e+02  1.616410e+02  1.593899e+02
3.420000e-01  1.605263e+02  1.616519e+02  1.594008e+02
3.425000e-01  1.605372e+02  1.616627e+02  1.594117e+02
3.430000e-01  1.605480e+02  1.616735e+02  1.594225e+02
3.435000e-01  1.605587e+02  1.616842e+02  1.594333e+02
3.440000e-01  1.605694e+02  1.616948e+02  1.594440e+02
3.445000e-01  1.605801e+02  1.617054e+02  1.594547e+02
3.450000e-01  1.605907e+02  1.617160e+02  1.594654e+02
3.455000e-01  1.606013e+02  1.617265e+02  1.594760e+02
3.460000e-01  1.606118e+02  1.617370e+02  1.594866e+02
3.465000e-01  1.606223e+02  1.617474e+02  1.594971e+02
3.470000e-01  1.606327e+02  1.617578e+02  1.595076e+02
3.475000e-01  1.606431e+02  1.617681e+02  1.595181e+02
3.480000e-01  1.606534e+02  1.617784e+02  1.595285e+02
3.485000e-01  1.606637e+02  1.617887e+02  1.595388e+02
3.490000e-01  1.606740e+02  1.617989e+02  1.595492e+02
3.495000e-01  1.606842e+02  1.618091e+02  1.595594e+02
3.500000e-01  1.606944e+02  1.618192e+02  1.595697e+02
3.505000e-01  1.607046e+02  1.618293e+02  1.595798e+02
3.510000e-01  1.607147e+02  1.618394e+02  1.595900e+02
3.515000e-01  1.607247e+02  1.618494e+02  1.596001e+02
3.520000e-01  1.607348e+02  1.618594e+02  1.596102e+02
3.525000e-01  1.607448e+02  1.618693e+02  1.596202e+02
3.530000e-01  1.607547e+02  1.618793e+02  1.596302e+02
3.535000e-01  1.607646e+02  1.618891e+02  1.596401e+02
3.540000e-01  1.607745e+02  1.618989e+02  1.596500e+02
3.545000e-01  1.607843e+02  1.619087e+02  1.596599e+02
3.550000e-01  1.607941e+02  1.619185e+02  1.596697e+02
3.555000e-01  1.608038e+02  1.619282e+02  1.596795e+02
3.560000e-01  1.608136e+02  1.619378e+02  1.596893e+02
3.565000e-01  1.608232e+02  1.619475e+02  1.596990e+02
3.570000e-01  1.608329e+02  1.619571e+02  1.597087e+02
3.575000e-01  1.608425e+02  1.619666e+02  1.597183e+02
3.580000e-01  1.608520e+02  1.619761e+02  1.597279e+02
3.585000e-01  1.608615e+02  1.619856e+02  1.597375e+02
3.590000e-01  1.608710e+02  1.619950e+02  1.597470e+02
3.595000e-01  1.608805e+02  1.620044e+02  1.597565e+02
3.600000e-01  1.608899e+02  1.620138e+02  1.597659e+02
3.605000e-01  1.608992e+02  1.620231e+02  1.597753e+02
3.610000e-01  1.609085e+02  1.620324e+02  1.597847e+02
3.615000e-01  1.609178e+02  1.620417e+02  1.597940e+02
3.620000e-01  1.609271e+02  1.620509e+02  1.598033e+02
3.625000e-01  1.609363e+02  1.620600e+02  1.598126e+02
3.630000e-01  1.609455e+02  1.620692e+02  1.598218e+02
3.635000e-01  1.609546e+02  1.620783e+02  1.598310e+02
3.640000e-01  1.609637e+02  1.620873e+02  1.598401e+02
3.645000e-01  1.609728e+02  1.620963e+02  1.598492e+02
3.650000e-01  1.609818e+02  1.621053e+02  1.598583e+02
3.655000e-01  1.609908e+02  1.621143e+02  1.598673e+02
3.660000e-01  1.609998e+02  1.621232e+02  1.598763e+02
3.665000e-01  1.610087e+02  1.621321e+02  1.598853e+02
3.670000e-01  1.610176e+02  1.621409e+02  1.598942e+02
3.675000e-01  1.610264e+02  1.621497e+02  1.599031e+02
3.680000e-01  1.610352e+02  1.621585e+02  1.599120e+02
3.685000e-01  1.610440e+02  1.621672e+02  1.599208e+02
3.690000e-01  1.610528e+02  1.621760e+02  1.599296e+02
3.695000e-01  1.610615e+02  1.621846e+02  1.599384e+02
3.700000e-01  1.610702e+02  1.621933e+02  1.599471e+02
3.705000e-01  1.610788e+02  1.622019e+02  1.599558e+02
3.710000e-01  1.610874e+02  1.622104e+02  1.599644e+02
3.715000e-01  1.610960e+02  1.622190e+02  1.599730e+02
3.720000e-01  1.611045e+02  1.622274e+02  1.599816e+02
3.725000e-01  1.611130e+02  1.622359e+02  1.599902e+02
3.730000e-01  1.611215e+02  1.622443e+02  1.599987e+02
3.735000e-01  1.611300e+02  1.622527e+02  1.600072e+02
3.740000e-01  1.611384e+02  1.622611e+02  1.600157e+02
3.745000e-01  1.611468e+02  1.622694e+02  1.600241e+02
3.750000e-01  1.611551e+02  1.622777e+02  1.600326e+02
3.755000e-01  1.611635e+02  1.622860e+02  1.600409e+02
3.760000e-01  1.611718e+02  1.622943e+02  1.600493e+02
3.765000e-01  1.611800e+02  1.623025e+02  1.600576e+02
3.770000e-01  1.611883e+02  1.623107e+02  1.600659e+02
3.775000e-01  1.611965e+02  1.623189e+02  1.600741e+02
3.780000e-01  1.612047e+02  1.623270e+02  1.600823e+02
3.785000e-01  1.612128e+02  1.623351e+02  1.600905e+02
3.790000e-01  1.612209e+02  1.623432e+02  1.600986e+02
3.795000e-01  1.612289e+02  1.623512e+02  1.601067e+02
3.800000e-01  1.612370e+02  1.623592e+02  1.601147e+02
3.805000e-01  1.612449e+02  1.623671e+02  1.601228e+02
3.810000e-01  1.612529e+02  1.623751e+02  1.601308e+02
3.815000e-01  1.612608e+02  1.623829e+02  1.601388e+02
3.820000e-01  1.612688e+02  1.623908e+02  1.601467e+02
3.825000e-01  1.612766e+02  1.623986e+02  1.601546e+02
3.830000e-01  1.612845e+02  1.624064e+02  1.601626e+02
3.835000e-01  1.612923e+02  1.624142e+02  1.601704e+02
3.840000e-01  1.613001e+02  1.624220e+02  1.601783e+02
3.845000e-01  1.613079e+02  1.624297e+02  1.601861e+02
3.850000e-01  1.613157e+02  1.624374e+02  1.601939e+02
3.855000e-01  1.613234e+02  1.624451e+02  1.602017e+02
3.860000e-01  1.613311e+02  1.624527e+02  1.602094e+02
3.865000e-01  1.613387e+02  1.624604e+02  1.602171e+02
3.870000e-01  1.613464e+02  1.624679e+02  1.602248e+02
3.875000e-01  1.613540e+02  1.624755e+02  1.602324e+02
3.880000e-01  1.613615e+02  1.624830e+02  1.602400e+02
3.885000e-01  1.613691e+02  1.624906e+02  1.602476e+02
3.890000e-01  1.613766e+02  1.624980e+02  1.602552e+02
3.895000e-01  1.613841e+02  1.625055e+02  1.602627e+02
3.900000e-01  1.613916e+02  1.625129e+02  1.602702e+02
3.905000e-01  1.613990e+02  1.625203e+02  1.602777e+02
3.910000e-01  1.614064e+02  1.625277e+02  1.602851e+02
3.915000e-01  1.614138e+02  1.625350e+02  1.602925e+02
3.920000e-01  1.614211e+02  1.625423e+02  1.602999e+02
3.925000e-01  1.614285e+02  1.625496e+02  1.603073e+02
3.930000e-01  1.614358e+02  1.625569e+02  1.603146e+02
3.935000e-01  1.614430e+02  1.625641e+02  1.603220e+02
3.940000e-01  1.614503e+02  1.625713e+02  1.603292e+02
3.945000e-01  1.614575e+02  1.625785e+02  1.603365e+02
3.950000e-01  1.614647e+02  1.625856e+02  1.603437e+02
3.955000e-01  1.614719e+02  1.625928e+02  1.603509e+02
3.960000e-01  1.614790e+02  1.625999e+02  1.603581e+02
3.965000e-01  1.614861e+02  1.626069e+02  1.603653e+02
3.970000e-01  1.614932e+02  1.626140e+02  1.603724e+02
3.975000e-01  1.615002e+02  1.626210e+02  1.603795e+02
3.980000e-01  1.615072e+02  1.626279e+02  1.603866e+02
3.985000e-01  1.615142e+02  1.626349e+02  1.603936e+02
3.990000e-01  1.615212e+02  1.626418e+02  1.604006e+02
3.995000e-01  1.615282e+02  1.626487e+02  1.604076e+02
4.000000e-01  1.615351e+02  1.626555e+02  1.604146e+02
4.005000e-01  1.615420e+02  1.626624e+02  1.604215e+02
4.010000e-01  1.615488e+02  1.626692e+02  1.604285e+02
4.015000e-01  1.615557e+02  1.626760e+02  1.604354e+02
4.020000e-01  1.615625e+02  1.626828e+02  1.604422e+02
4.025000e-01  1.615694e+02  1.626896e+02  1.604491e+02
4.030000e-01  1.615761e+02  1.626964e+02  1.604559e+02
4.035000e-01  1.615829e+02  1.627031e+02  1.604627e+02
4.040000e-01  1.615897e+02  1.627098e+02  1.604695e+02
4.045000e-01  1.615964e+02  1.627165e+02  1.604762e+02
4.050000e-01  1.616031e+02  1.627231e+02  1.604830e+02
4.055000e-01  1.616097e+02  1.627298e+02  1.604897e+02
4.060000e-01  1.616164e+02  1.627364e+02  1.604964e+02
4.065000e-01  1.616230e+02  1.627429e+02  1.605030e+02
4.070000e-01  1.616296e+02  1.627495e+02  1.605096e+02
4.075000e-01  1.616361e+02  1.627560e+02  1.605162e+02
4.080000e-01  1.616427e+02  1.627625e+02  1.605228e+02
4.085000e-01  1.616492e+02  1.627690e+02  1.605294e+02
4.090000e-01  1.616557e+02  1.627754e+02  1.605359e+02
4.095000e-01  1.616621e+02  1.627819e+02  1.605424e+02
4.100000e-01  1.616686e+02  1.627883e+02  1.605488e+02
4.105000e-01  1.616750e+02  1.627947e+02  1.605553e+02
4.110000e-01  1.616814e+02  1.628010e+02  1.605618e+02
4.115000e-01  1.616878e+02  1.628074e+02  1.605682e+02
4.120000e-01  1.616941e+02  1.628137e+02  1.605746e+02
4.125000e-01  1.617005e+02  1.628200e+02  1.605810e+02
4.130000e-01  1.617068e+02  1.628263e+02  1.605873e+02
4.135000e-01  1.617131e+02  1.628326e+02  1.605937e+02
4.140000e-01  1.617194e+02  1.628388e+02  1.606000e+02
4.145000e-01  1.617257e+02  1.628450e+02  1.606063e+02
4.150000e-01  1.617319e+02  1.628512e+02  1.606126e+02
4.155000e-01  1.617381e+02  1.628574e+02  1.606188e+02
4.160000e-01  1.617443e+02  1.628636e+02  1.606250e+02
4.165000e-01  1.617505e+02  1.628697e+02  1.606313e+02
4.170000e-01  1.617566e+02  1.628758e+02  1.606374e+02
4.175000e-01  1.617627e+02  1.628819e+02  1.606436e+02
4.180000e-01  1.617689e+02  1.628880e+02  1.606497e+02
4.185000e-01  1.617749e+02  1.628940e+02  1.606559e+02
4.190000e-01  1.617810e+02  1.629001e+02  1.606620e+02
4.195000e-01  1.617871e+02  1.629061e+02  1.606681e+02
4.200000e-01  1.617931e+02  1.629121e+02  1.606741e+02
4.205000e-01  1.617991e+02  1.629180e+02  1.606802e+02
4.210000e-01  1.618051e+02  1.629240e+02  1.606862e+02
4.215000e-01  1.618110e+02  1.629299e+02  1.606922e+02
4.220000e-01  1.618170e+02  1.629358e+02  1.606981e+02
4.225000e-01  1.618229e+02  1.629417e+02  1.607041e+02
4.230000e-01  1.618288e+02  1.629475e+02  1.607100e+02
4.235000e-01  1.618346e+02  1.629534e+02  1.607159e+02
4.240000e-01  1.618405e+02  1.629592e+02  1.607218e+02
4.245000e-01  1.618463e+02  1.629650e+02  1.607277e+02
4.250000e-01  1.618521e+02  1.629708e+02  1.607335e+02
4.255000e-01  1.618579e+02  1.629765e+02  1.607393e+02
4.260000e-01  1.618637e+02  1.629823e+02  1.607451e+02
4.265000e-01  1.618694e+02  1.629880e+02  1.607509e+02
4.270000e-01  1.618752e+02  1.629937e+02  1.607567e+02
4.275000e-01  1.618809e+02  1.629993e+02  1.607624e+02
4.280000e-01  1.618866e+02  1.630050e+02  1.607681e+02
4.285000e-01  1.618922e+02  1.630106e+02  1.607738e+02
4.290000e-01  1.618979e+02  1.630162e+02  1.607795e+02
4.295000e-01  1.619035e+02  1.630218e+02  1.607852e+02
4.300000e-01  1.619091e+02  1.630274e+02  1.607909e+02
4.305000e-01  1.619147e+02  1.630329e+02  1.607965e+02
4.310000e-01  1.619203e+02  1.630384e+02  1.608021e+02
4.315000e-01  1.619258e+02  1.630440e+02  1.608077e+02
4.320000e-01  1.619314e+02  1.630495e+02  1.608133e+02
4.325000e-01  1.619369e+02  1.630549e+02  1.608189e+02
4.330000e-01  1.619424e+02  1.630604e+02  1.608244e+02
4.335000e-01  1.619479e+02  1.630659e+02  1.608299e+02
4.340000e-01  1.619534e+02  1.630713e+02  1.608355e+02
4.345000e-01  1.619588e+02  1.630767e+02  1.608410e+02
4.350000e-01  1.619643e+02  1.630822e+02  1.608464e+02
4.355000e-01  1.619697e+02  1.630875e+02  1.608519e+02
4.360000e-01  1.619751e+02  1.630929e+02  1.608573e+02
4.365000e-01  1.619805e+02  1.630983e+02  1.608628e+02
4.370000e-01  1.619859e+02  1.631036e+02  1.608682e+02
4.375000e-01  1.619912e+02  1.631089e+02  1.608736e+02
4.380000e-01  1.619966e+02  1.631142e+02  1.608789e+02
4.385000e-01  1.620019e+02  1.631195e+02  1.608843e+02
4.390000e-01  1.620072e+02  1.631247e+02  1.608896e+02
4.395000e-01  1.620124e+02  1.631300e+02  1.608949e+02
4.400000e-01  1.620177e+02  1.631352e+02  1.609002e+02
4.405000e-01  1.620229e+02  1.631404e+02  1.609055e+02
4.410000e-01  1.620282e+02  1.631456e+02  1.609107e+02
4.415000e-01  1.620334e+02  1.631507e+02  1.609160e+02
4.420000e-01  1.620386e+02  1.631559e+02  1.609212e+02
4.425000e-01  1.620437e+02  1.631610e+02  1.609265e+02
4.430000e-01  1.620489e+02  1.631661e+02  1.609317e+02
4.435000e-01  1.620540e+02  1.631712e+02  1.609368e+02
4.440000e-01  1.620591e+02  1.631763e+02  1.609420e+02
4.445000e-01  1.620642e+02  1.631813e+02  1.609471e+02
4.450000e-01  1.620693e+02  1.631864e+02  1.609522e+02
4.455000e-01  1.620744e+02  1.631914e+02  1.609573e+02
4.460000e-01  1.620794e+02  1.631964e+02  1.609624e+02
4.465000e-01  1.620844e+02  1.632014e+02  1.609674e+02
4.470000e-01  1.620895e+02  1.632064e+02  1.609725e+02
4.475000e-01  1.620944e+02  1.632114e+02  1.609775e+02
4.480000e-01  1.620994e+02  1.632163e+02  1.609825e+02
4.485000e-01  1.621044e+02  1.632213e+02  1.609875e+02
4.490000e-01  1.621094e+02  1.632262e+02  1.609925e+02
4.495000e-01  1.621143e+02  1.632311e+02  1.609975e+02
4.500000e-01  1.621192e+02  1.632360e+02  1.610025e+02
4.505000e-01  1.621241e+02  1.632409e+02  1.610074e+02
4.510000e-01  1.621290e+02  1.632458e+02  1.610123e+02
4.515000e-01  1.621339e+02  1.632506e+02  1.610172e+02
4.520000e-01  1.621388e+02  1.632554e+02  1.610221e+02
4.525000e-01  1.621436e+02  1.632603e+02  1.610270e+02
4.530000e-01  1.621485e+02  1.632651e+02  1.610319e+02
4.535000e-01  1.621533e+02  1.632698e+02  1.610367e+02
4.540000e-01  1.621581e+02  1.632746e+02  1.610415e+02
4.545000e-01  1.621629e+02  1.632793e+02  1.610464e+02
4.550000e-01  1.621676e+02  1.632841e+02  1.610512e+02
4.555000e-01  1.621724e+02  1.632888e+02  1.610559e+02
4.560000e-01  1.621771e+02  1.632935e+02  1.610607e+02
4.565000e-01  1.621818e+02  1.632981e+02  1.610655e+02
4.570000e-01  1.621865e+02  1.633028e+02  1.610702e+02
4.575000e-01  1.621912e+02  1.633075e+02  1.610749e+02
4.580000e-01  1.621959e+02  1.633121e+02  1.610796e+02
4.585000e-01  1.622005e+02  1.633168e+02  1.610843e+02
4.590000e-01  1.622052e+02  1.633214e+02  1.610889e+02
4.595000e-01  1.622098e+02  1.633260e+02  1.610936e+02
4.600000e-01  1.622144e+02  1.633306e+02  1.610982e+02
4.605000e-01  1.622190e+02  1.633352e+02  1.611029e+02
4.610000e-01  1.622236e+02  1.633398e+02  1.611075e+02
4.615000e-01  1.622282e+02  1.633443e+02  1.611121e+02
4.620000e-01  1.622328e+02  1.633489e+02  1.611167e+02
4.625000e-01  1.622373e+02  1.633534e+02  1.611213e+02
4.630000e-01  1.622419e+02  1.633579e+02  1.611259e+02
4.635000e-01  1.622464e+02  1.633624e+02  1.611304e+02
4.640000e-01  1.622509e+02  1.633668e+02  1.611350e+02
4.645000e-01  1.622554e+02  1.633713e+02  1.611395e+02
4.650000e-01  1.622599e+02  1.633757e+02  1.611440e+02
4.655000e-01  1.622643e+02  1.633801e+02  1.611485e+02
4.660000e-01  1.622688e+02  1.633845e+02  1.611530e+02
4.665000e-01  1.622732e+02  1.633889e+02  1.611575e+02
4.670000e-01  1.622776e+02  1.633933e+02  1.611619e+02
4.675000e-01  1.622820e+02  1.633976e+02  1.611663e+02
4.680000e-01  1.622864e+02  1.634020e+02  1.611707e+02
4.685000e-01  1.622907e+02  1.634063e+02  1.611751e+02
4.690000e-01  1.622951e+02  1.634106e+02  1.611795e+02
4.695000e-01  1.622994e+02  1.634150e+02  1.611839e+02
4.700000e-01  1.623037e+02  1.634193e+02  1.611882e+02
4.705000e-01  1.623081e+02  1.634235e+02  1.611926e+02
4.710000e-01  1.623124e+02  1.634278e+02  1.611969e+02
4.715000e-01  1.623167e+02  1.634321e+02  1.612013e+02
4.720000e-01  1.623210e+02  1.634363e+02  1.612056e+02
4.725000e-01  1.623252e+02  1.634406e+02  1.612099e+02
4.730000e-01  1.623295e+02  1.634448e+02  1.612142e+02
4.735000e-01  1.623338e+02  1.634490e+02  1.612185e+02
4.740000e-01  1.623380e+02  1.634532e+02  1.612228e+02
4.745000e-01  1.623422e+02  1.634574e+02  1.612270e+02
4.750000e-01  1.623464e+02  1.634616e+02  1.612313e+02
4.755000e-01  1.623506e+02  1.634658e+02  1.612355e+02
4.760000e-01  1.623548e+02  1.634700e+02  1.612397e+02
4.765000e-01  1.623590e+02  1.634741e+02  1.612439e+02
4.770000e-01  1.623632e+02  1.634782e+02  1.612481e+02
4.775000e-01  1.623673e+02  1.634823e+02  1.612523e+02
4.780000e-01  1.623714e+02  1.634864e+02  1.612564e+02
4.785000e-01  1.623755e+02  1.634905e+02  1.612606e+02
4.790000e-01  1.623796e+02  1.634946e+02  1.612647e+02
4.795000e-01  1.623837e+02  1.634986e+02  1.612688e+02
4.800000e-01  1.623878e+02  1.635027e+02  1.612729e+02
4.805000e-01  1.623919e+02  1.635067e+02  1.612770e+02
4.810000e-01  1.623959e+02  1.635107e+02  1.612811e+02
4.815000e-01  1.624000e+02  1.635147e+02  1.612852e+02
4.820000e-01  1.624040e+02  1.635187e+02  1.612892e+02
4.825000e-01  1.624080e+02  1.635227e+02  1.612933e+02
4.830000e-01  1.624120e+02  1.635267e+02  1.612973e+02
4.835000e-01  1.624160e+02  1.635307e+02  1.613014e+02
4.840000e-01  1.624200e+02  1.635347e+02  1.613054e+02
4.845000e-01  1.624240e+02  1.635386e+02  1.613094e+02
4.850000e-01  1.624280e+02  1.635425e+02  1.613134e+02
4.855000e-01  1.624319e+02  1.635465e+02  1.613174e+02
4.860000e-01  1.624359e+02  1.635504e+02  1.613213e+02
4.865000e-01  1.624398e+02  1.635543e+02  1.613253e+02
4.870000e-01  1.624437e+02  1.635581e+02  1.613292e+02
4.875000e-01  1.624476e+02  1.635620e+02  1.613332e+02
4.880000e-01  1.624515e+02  1.635659e+02  1.613371e+02
4.885000e-01  1.624553e+02  1.635697e+02  1.613410e+02
4.890000e-01  1.624592e+02  1.635735e+02  1.613449e+02
4.895000e-01  1.624630e+02  1.635773e+02  1.613487e+02
4.900000e-01  1.624669e+02  1.635811e+02  1.613526e+02
4.905000e-01  1.624707e+02  1.635849e+02  1.613564e+02
4.910000e-01  1.624745e+02  1.635887e+02  1.613603e+02
4.915000e-01  1.624783e+02  1.635925e+02  1.613641e+02
4.920000e-01  1.624821e+02  1.635963e+02  1.613679e+02
4.925000e-01  1.624859e+02  1.636000e+02  1.613717e+02
4.930000e-01  1.624896e+02  1.636038e+02  1.613755e+02
4.935000e-01  1.624934e+02  1.636075e+02  1.613793e+02
4.940000e-01  1.624972e+02  1.636113e+02  1.613830e+02
4.945000e-01  1.625009e+02  1.636150e+02  1.613868e+02
4.950000e-01  1.625046e+02  1.636187e+02  1.613906e+02
4.955000e-01  1.625083e+02  1.636224e+02  1.613943e+02
4.960000e-01  1.625121e+02  1.636261e+02  1.613980e+02
4.965000e-01  1.625158e+02  1.636297e+02  1.614018e+02
4.970000e-01  1.625195e+02  1.636334e+02  1.614055e+02
4.975000e-01  1.625231e+02  1.636370e+02  1.614092e+02
4.980000e-01  1.625268e+02  1.636407e+02  1.614129e+02
4.985000e-01  1.625305e+02  1.636443e+02  1.614166e+02
4.990000e-01  1.625341e+02  1.636479e+02  1.614203e+02
4.995000e-01  1.625377e+02  1.636515e+02  1.614239e+02
5.000000e-01  1.625414e+02  1.636551e+02  1.614276e+02


==> fig4ab.dat <==
x   y   y-max   y-min
5.000000e-04  7.586360e-01  7.622752e-01  7.549969e-01
1.000000e-03  1.515370e+00  1.522607e+00  1.508133e+00
1.500000e-03  2.272003e+00  2.282835e+00  2.261171e+00
2.000000e-03  3.028629e+00  3.043056e+00  3.014202e+00
2.500000e-03  3.785255e+00  3.803277e+00  3.767232e+00
3.000000e-03  4.541880e+00  4.563497e+00  4.520263e+00
3.500000e-03  5.298506e+00  5.323718e+00  5.273293e+00
4.000000e-03  6.055131e+00  6.083939e+00  6.026324e+00
4.500000e-03  6.811757e+00  6.844159e+00  6.779354e+00
5.000000e-03  7.568382e+00  7.604380e+00  7.532385e+00
5.500000e-03  8.325008e+00  8.364600e+00  8.285415e+00
6.000000e-03  9.081633e+00  9.124821e+00  9.038446e+00
6.500000e-03  9.838259e+00  9.885042e+00  9.791476e+00
7.000000e-03  1.059488e+01  1.064526e+01  1.054451e+01
7.500000e-03  1.135151e+01  1.140548e+01  1.129754e+01
8.000000e-03  1.210814e+01  1.216570e+01  1.205057e+01
8.500000e-03  1.286476e+01  1.292592e+01  1.280360e+01
9.000000e-03  1.362139e+01  1.368614e+01  1.355663e+01
9.500000e-03  1.437801e+01  1.444637e+01  1.430966e+01
1.000000e-02  1.513464e+01  1.520659e+01  1.506269e+01
1.050000e-02  1.589126e+01  1.596681e+01  1.581572e+01
1.100000e-02  1.664789e+01  1.672703e+01  1.656875e+01
1.150000e-02  1.740451e+01  1.748725e+01  1.732178e+01
1.200000e-02  1.816114e+01  1.824747e+01  1.807481e+01
1.250000e-02  1.891777e+01  1.900769e+01  1.882784e+01
1.300000e-02  1.967439e+01  1.976791e+01  1.958087e+01
1.350000e-02  2.043102e+01  2.052813e+01  2.033390e+01
1.400000e-02  2.118764e+01  2.128835e+01  2.108693e+01
1.450000e-02  2.194427e+01  2.204857e+01  2.183996e+01
1.500000e-02  2.270089e+01  2.280879e+01  2.259299e+01
1.550000e-02  2.345752e+01  2.356901e+01  2.334602e+01
1.600000e-02  2.421414e+01  2.432923e+01  2.409906e+01
1.650000e-02  2.497077e+01  2.508945e+01  2.485209e+01
1.700000e-02  2.572740e+01  2.584967e+01  2.560512e+01
1.750000e-02  2.648402e+01  2.660990e+01  2.635815e+01
1.800000e-02  2.724065e+01  2.737012e+01  2.711118e+01
1.850000e-02  2.799727e+01  2.813034e+01  2.786421e+01
1.900000e-02  2.875390e+01  2.889056e+01  2.861724e+01
1.950000e-02  2.951052e+01  2.965078e+01  2.937027e+01
2.000000e-02  3.026715e+01  3.041100e+01  3.012330e+01
2.050000e-02  3.102377e+01  3.117122e+01  3.087633e+01
2.100000e-02  3.178040e+01  3.193144e+01  3.162936e+01
2.150000e-02  3.253703e+01  3.269166e+01  3.238239e+01
2.200000e-02  3.329365e+01  3.345188e+01  3.313542e+01
2.250000e-02  3.405028e+01  3.421210e+01  3.388845e+01
2.300000e-02  3.480690e+01  3.497232e+01  3.464148e+01
2.350000e-02  3.556353e+01  3.573254e+01  3.539451e+01
2.400000e-02  3.632015e+01  3.649276e+01  3.614754e+01
2.450000e-02  3.707678e+01  3.725298e+01  3.690057e+01
2.500000e-02  3.783340e+01  3.801321e+01  3.765360e+01
2.550000e-02  3.859003e+01  3.877343e+01  3.840663e+01
2.600000e-02  3.934666e+01  3.953365e+01  3.915966e+01
2.650000e-02  4.010328e+01  4.029387e+01  3.991270e+01
2.700000e-02  4.085991e+01  4.105409e+01  4.066573e+01
2.750000e-02  4.161653e+01  4.181431e+01  4.141876e+01
2.800000e-02  4.237316e+01  4.257453e+01  4.217179e+01
2.850000e-02  4.312978e+01  4.333475e+01  4.292482e+01
2.900000e-02  4.388641e+01  4.409497e+01  4.367785e+01
2.950000e-02  4.464303e+01  4.485519e+01  4.443088e+01
3.000000e-02  4.539966e+01  4.561541e+01  4.518391e+01
3.050000e-02  4.615629e+01  4.637563e+01  4.593694e+01
3.100000e-02  4.691291e+01  4.713585e+01  4.668997e+01
3.150000e-02  4.766954e+01  4.789607e+01  4.744300e+01
3.200000e-02  4.842616e+01  4.865629e+01  4.819603e+01
3.250000e-02  4.918279e+01  4.941651e+01  4.894906e+01
3.300000e-02  4.993941e+01  5.017674e+01  4.970209e+01
3.350000e-02  5.069604e+01  5.093696e+01  5.045512e+01
3.400000e-02  5.145266e+01  5.169718e+01  5.120815e+01
3.450000e-02  5.220929e+01  5.245740e+01  5.196118e+01
3.500000e-02  5.296592e+01  5.321762e+01  5.271421e+01
3.550000e-02  5.372254e+01  5.397784e+01  5.346724e+01
3.600000e-02  5.447917e+01  5.473806e+01  5.422027e+01
3.650000e-02  5.523579e+01  5.549828e+01  5.497330e+01
3.700000e-02  5.599242e+01  5.625850e+01  5.572633e+01
3.750000e-02  5.674904e+01  5.701872e+01  5.647936e+01
3.800000e-02  5.750566e+01  5.777893e+01  5.723239e+01
3.850000e-02  5.826228e+01  5.853915e+01  5.798541e+01
3.900000e-02  5.901890e+01  5.929936e+01  5.873843e+01
3.950000e-02  5.977551e+01  6.005957e+01  5.949144e+01
4.000000e-02  6.053211e+01  6.081977e+01  6.024445e+01
4.050000e-02  6.128869e+01  6.157995e+01  6.099744e+01
4.100000e-02  6.204526e+01  6.234012e+01  6.175041e+01
4.150000e-02  6.280181e+01  6.310026e+01  6.250335e+01
4.200000e-02  6.355831e+01  6.386036e+01  6.325625e+01
4.250000e-02  6.431475e+01  6.462041e+01  6.400910e+01
4.300000e-02  6.507112e+01  6.538037e+01  6.476186e+01
4.350000e-02  6.582737e+01  6.614022e+01  6.551451e+01
4.400000e-02  6.658346e+01  6.689991e+01  6.626700e+01
4.450000e-02  6.733932e+01  6.765936e+01  6.701927e+01
4.500000e-02  6.809486e+01  6.841850e+01  6.777122e+01
4.550000e-02  6.884999e+01  6.917721e+01  6.852277e+01
4.600000e-02  6.960454e+01  6.993533e+01  6.927375e+01
4.650000e-02  7.035835e+01  7.069269e+01  7.002400e+01
4.700000e-02  7.111119e+01  7.144908e+01  7.077329e+01
4.750000e-02  7.186280e+01  7.220423e+01  7.152136e+01
4.800000e-02  7.261286e+01  7.295784e+01  7.226789e+01
4.850000e-02  7.336104e+01  7.370958e+01  7.301251e+01
4.900000e-02  7.410694e+01  7.445906e+01  7.375482e+01
4.950000e-02  7.485014e+01  7.520590e+01  7.449439e+01
5.000000e-02  7.559020e+01  7.594965e+01  7.523075e+01
5.050000e-02  7.632667e+01  7.668990e+01  7.596344e+01
5.100000e-02  7.705909e+01  7.742622e+01  7.669197e+01
5.150000e-02  7.778706e+01  7.815820e+01  7.741592e+01
5.200000e-02  7.851018e+01  7.888548e+01  7.813487e+01
5.250000e-02  7.922812e+01  7.960776e+01  7.884848e+01
5.300000e-02  7.994062e+01  8.032477e+01  7.955646e+01
5.350000e-02  8.064746e+01  8.103630e+01  8.025861e+01
5.400000e-02  8.134850e+01  8.174223e+01  8.095478e+01
5.450000e-02  8.204368e+01  8.244245e+01  8.164490e+01
5.500000e-02  8.273297e+01  8.313694e+01  8.232899e+01
5.550000e-02  8.341643e+01  8.382574e+01  8.300712e+01
5.600000e-02  8.409416e+01  8.450891e+01  8.367941e+01
5.650000e-02  8.476628e+01  8.518656e+01  8.434601e+01
5.700000e-02  8.543297e+01  8.585884e+01  8.500711e+01
5.750000e-02  8.609440e+01  8.652591e+01  8.566289e+01
5.800000e-02  8.675074e+01  8.718795e+01  8.631354e+01
5.850000e-02  8.740219e+01  8.784513e+01  8.695924e+01
5.900000e-02  8.804891e+01  8.849764e+01  8.760018e+01
5.950000e-02  8.869109e+01  8.914566e+01  8.823653e+01
6.000000e-02  8.932890e+01  8.978935e+01  8.886845e+01
6.050000e-02  8.996251e+01  9.042890e+01  8.949613e+01
6.100000e-02  9.059209e+01  9.106445e+01  9.011972e+01
6.150000e-02  9.121777e+01  9.169616e+01  9.073939e+01
6.200000e-02  9.183971e+01  9.232417e+01  9.135526e+01
6.250000e-02  9.245804e+01  9.294860e+01  9.196748e+01
6.300000e-02  9.307288e+01  9.356958e+01  9.257619e+01
6.350000e-02  9.368435e+01  9.418722e+01  9.318148e+01
6.400000e-02  9.429255e+01  9.480162e+01  9.378349e+01
6.450000e-02  9.489758e+01  9.541288e+01  9.438229e+01
6.500000e-02  9.549953e+01  9.602107e+01  9.497798e+01
6.550000e-02  9.609847e+01  9.662629e+01  9.557064e+01
6.600000e-02  9.669447e+01  9.722859e+01  9.616034e+01
6.650000e-02  9.728759e+01  9.782803e+01  9.674714e+01
6.700000e-02  9.787787e+01  9.842467e+01  9.733107e+01
6.750000e-02  9.846537e+01  9.901854e+01  9.791219e+01
6.800000e-02  9.905010e+01  9.960968e+01  9.849052e+01
6.850000e-02  9.963210e+01  1.001981e+02  9.906608e+01
6.900000e-02  1.002114e+02  1.007838e+02  9.963889e+01
6.950000e-02  1.007879e+02  1.013668e+02  1.002090e+02
7.000000e-02  1.013617e+02  1.019471e+02  1.007763e+02
7.050000e-02  1.019328e+02  1.025247e+02  1.013408e+02
7.100000e-02  1.025010e+02  1.030995e+02  1.019026e+02
7.150000e-02  1.030664e+02  1.036714e+02  1.024614e+02
7.200000e-02  1.036289e+02  1.042404e+02  1.030174e+02
7.250000e-02  1.041884e+02  1.048064e+02  1.035704e+02
7.300000e-02  1.047449e+02  1.053693e+02  1.041204e+02
7.350000e-02  1.052981e+02  1.059291e+02  1.046672e+02
7.400000e-02  1.058481e+02  1.064854e+02  1.052107e+02
7.450000e-02  1.063946e+02  1.070383e+02  1.057508e+02
7.500000e-02  1.069375e+02  1.075876e+02  1.062874e+02
7.550000e-02  1.074768e+02  1.081332e+02  1.068204e+02
7.600000e-02  1.080121e+02  1.086748e+02  1.073495e+02
7.650000e-02  1.085435e+02  1.092123e+02  1.078746e+02
7.700000e-02  1.090706e+02  1.097456e+02  1.083956e+02
7.750000e-02  1.095933e+02  1.102744e+02  1.089123e+02
7.800000e-02  1.101116e+02  1.107987e+02  1.094244e+02
7.850000e-02  1.106250e+02  1.113182e+02  1.099319e+02
7.900000e-02  1.111337e+02  1.118327e+02  1.104346e+02
7.950000e-02  1.116372e+02  1.123422e+02  1.109322e+02
8.000000e-02  1.121356e+02  1.128465e+02  1.114247e+02
8.050000e-02  1.126286e+02  1.133453e+02  1.119119e+02
8.100000e-02  1.131162e+02  1.138387e+02  1.123937e+02
8.150000e-02  1.135982e+02  1.143264e+02  1.128700e+02
8.200000e-02  1.140744e+02  1.148083e+02  1.133405e+02
8.250000e-02  1.145449e+02  1.152844e+02  1.138054e+02
8.300000e-02  1.150095e+02  1.157546e+02  1.142644e+02
8.350000e-02  1.154682e+02  1.162188e+02  1.147175e+02
8.400000e-02  1.159208e+02  1.166769e+02  1.151647e+02
8.450000e-02  1.163675e+02  1.171290e+02  1.156059e+02
8.500000e-02  1.168081e+02  1.175750e+02  1.160411e+02
8.550000e-02  1.172426e+02  1.180150e+02  1.164703e+02
8.600000e-02  1.176712e+02  1.184489e+02  1.168935e+02
8.650000e-02  1.180937e+02  1.188767e+02  1.173107e+02
8.700000e-02  1.185103e+02  1.192985e+02  1.177221e+02
8.750000e-02  1.189210e+02  1.197144e+02  1.181275e+02
8.800000e-02  1.193258e+02  1.201244e+02  1.185272e+02
8.850000e-02  1.197249e+02  1.205286e+02  1.189212e+02
8.900000e-02  1.201182e+02  1.209269e+02  1.193095e+02
8.950000e-02  1.205059e+02  1.213196e+02  1.196922e+02
9.000000e-02  1.208881e+02  1.217068e+02  1.200695e+02
9.050000e-02  1.212648e+02  1.220883e+02  1.204413e+02
9.100000e-02  1.216362e+02  1.224645e+02  1.208078e+02
9.150000e-02  1.220022e+02  1.228354e+02  1.211691e+02
9.200000e-02  1.223631e+02  1.232010e+02  1.215253e+02
9.250000e-02  1.227189e+02  1.235614e+02  1.218764e+02
9.300000e-02  1.230698e+02  1.239169e+02  1.222226e+02
9.350000e-02  1.234157e+02  1.242674e+02  1.225640e+02
9.400000e-02  1.237568e+02  1.246131e+02  1.229006e+02
9.450000e-02  1.240933e+02  1.249540e+02  1.232325e+02
9.500000e-02  1.244251e+02  1.252903e+02  1.235599e+02
9.550000e-02  1.247525e+02  1.256221e+02  1.238829e+02
9.600000e-02  1.250755e+02  1.259495e+02  1.242014e+02
9.650000e-02  1.253941e+02  1.262725e+02  1.245157e+02
9.700000e-02  1.257086e+02  1.265913e+02  1.248259e+02
9.750000e-02  1.260189e+02  1.269060e+02  1.251319e+02
9.800000e-02  1.263252e+02  1.272166e+02  1.254339e+02
9.850000e-02  1.266276e+02  1.275233e+02  1.257320e+02
9.900000e-02  1.269261e+02  1.278260e+02  1.260262e+02
9.950000e-02  1.272208e+02  1.281250e+02  1.263167e+02
1.000000e-01  1.275119e+02  1.284202e+02  1.266035e+02
1.005000e-01  1.277993e+02  1.287119e+02  1.268867e+02
1.010000e-01  1.280832e+02  1.289999e+02  1.271664e+02
1.015000e-01  1.283636e+02  1.292845e+02  1.274427e+02
1.020000e-01  1.286406e+02  1.295657e+02  1.277155e+02
1.025000e-01  1.289143e+02  1.298435e+02  1.279851e+02
1.030000e-01  1.291848e+02  1.301181e+02  1.282515e+02
1.035000e-01  1.294521e+02  1.303894e+02  1.285147e+02
1.040000e-01  1.297163e+02  1.306577e+02  1.287749e+02
1.045000e-01  1.299774e+02  1.309228e+02  1.290320e+02
1.050000e-01  1.302356e+02  1.311850e+02  1.292862e+02
1.055000e-01  1.304909e+02  1.314442e+02  1.295375e+02
1.060000e-01  1.307433e+02  1.317005e+02  1.297860e+02
1.065000e-01  1.309929e+02  1.319540e+02  1.300317e+02
1.070000e-01  1.312397e+02  1.322047e+02  1.302747e+02
1.075000e-01  1.314838e+02  1.324526e+02  1.305150e+02
1.080000e-01  1.317253e+02  1.326979e+02  1.307527e+02
1.085000e-01  1.319642e+02  1.329406e+02  1.309879e+02
1.090000e-01  1.322006e+02  1.331807e+02  1.312205e+02
1.095000e-01  1.324344e+02  1.334182e+02  1.314506e+02
1.100000e-01  1.326658e+02  1.336533e+02  1.316783e+02
1.105000e-01  1.328947e+02  1.338859e+02  1.319036e+02
1.110000e-01  1.331213e+02  1.341161e+02  1.321265e+02
1.115000e-01  1.333456e+02  1.343439e+02  1.323472e+02
1.120000e-01  1.335675e+02  1.345694e+02  1.325655e+02
1.125000e-01  1.337871e+02  1.347927e+02  1.327816e+02
1.130000e-01  1.340046e+02  1.350137e+02  1.329955e+02
1.135000e-01  1.342198e+02  1.352325e+02  1.332072e+02
1.140000e-01  1.344329e+02  1.354491e+02  1.334168e+02
1.145000e-01  1.346439e+02  1.356635e+02  1.336242e+02
1.150000e-01  1.348527e+02  1.358759e+02  1.338296e+02
1.155000e-01  1.350595e+02  1.360862e+02  1.340329e+02
1.160000e-01  1.352643e+02  1.362944e+02  1.342342e+02
1.165000e-01  1.354670e+02  1.365006e+02  1.344335e+02
1.170000e-01  1.356678e+02  1.367048e+02  1.346308e+02
1.175000e-01  1.358667e+02  1.369071e+02  1.348263e+02
1.180000e-01  1.360636e+02  1.371074e+02  1.350198e+02
1.185000e-01  1.362586e+02  1.373058e+02  1.352114e+02
1.190000e-01  1.364518e+02  1.375023e+02  1.354012e+02
1.195000e-01  1.366431e+02  1.376970e+02  1.355891e+02
1.200000e-01  1.368326e+02  1.378899e+02  1.357752e+02
1.205000e-01  1.370202e+02  1.380809e+02  1.359596e+02
1.210000e-01  1.372061e+02  1.382701e+02  1.361421e+02
1.215000e-01  1.373903e+02  1.384576e+02  1.363230e+02
1.220000e-01  1.375727e+02  1.386433e+02  1.365021e+02
1.225000e-01  1.377534e+02  1.388272e+02  1.366795e+02
1.230000e-01  1.379323e+02  1.390095e+02  1.368552e+02
1.235000e-01  1.381097e+02  1.391901e+02  1.370293e+02
1.240000e-01  1.382853e+02  1.393690e+02  1.372017e+02
1.245000e-01  1.384593e+02  1.395462e+02  1.373724e+02
1.250000e-01  1.386317e+02  1.397218e+02  1.375416e+02
1.255000e-01  1.388025e+02  1.398958e+02  1.377092e+02
1.260000e-01  1.389717e+02  1.400682e+02  1.378752e+02
1.265000e-01  1.391394e+02  1.402391e+02  1.380397e+02
1.270000e-01  1.393055e+02  1.404083e+02  1.382026e+02
1.275000e-01  1.394700e+02  1.405760e+02  1.383640e+02
1.280000e-01  1.396330e+02  1.407421e+02  1.385239e+02
1.285000e-01  1.397945e+02  1.409067e+02  1.386823e+02
1.290000e-01  1.399545e+02  1.410698e+02  1.388392e+02
1.295000e-01  1.401130e+02  1.412314e+02  1.389947e+02
1.300000e-01  1.402701e+02  1.413915e+02  1.391487e+02
1.305000e-01  1.404257e+02  1.415501e+02  1.393013e+02
1.310000e-01  1.405799e+02  1.417073e+02  1.394524e+02
1.315000e-01  1.407326e+02  1.418630e+02  1.396022e+02
1.320000e-01  1.408839e+02  1.420173e+02  1.397505e+02
1.325000e-01  1.410338e+02  1.421701e+02  1.398975e+02
1.330000e-01  1.411823e+02  1.423215e+02  1.400431e+02
1.335000e-01  1.413295e+02  1.424716e+02  1.401874e+02
1.340000e-01  1.414753e+02  1.426202e+02  1.403304e+02
1.345000e-01  1.416197e+02  1.427674e+02  1.404720e+02
1.350000e-01  1.417628e+02  1.429133e+02  1.406123e+02
1.355000e-01  1.419046e+02  1.430579e+02  1.407513e+02
1.360000e-01  1.420451e+02  1.432011e+02  1.408890e+02
1.365000e-01  1.421842e+02  1.433430e+02  1.410255e+02
1.370000e-01  1.423221e+02  1.434836e+02  1.411607e+02
1.375000e-01  1.424587e+02  1.436228e+02  1.412946e+02
1.380000e-01  1.425941e+02  1.437608e+02  1.414273e+02
1.385000e-01  1.427282e+02  1.438976e+02  1.415588e+02
1.390000e-01  1.428611e+02  1.440330e+02  1.416891e+02
1.395000e-01  1.429927e+02  1.441673e+02  1.418182e+02
1.400000e-01  1.431232e+02  1.443003e+02  1.419461e+02
1.405000e-01  1.432525e+02  1.444320e+02  1.420729e+02
1.410000e-01  1.433805e+02  1.445626e+02  1.421985e+02
1.415000e-01  1.435074e+02  1.446919e+02  1.423229e+02
1.420000e-01  1.436332e+02  1.448201e+02  1.424462e+02
1.425000e-01  1.437578e+02  1.449471e+02  1.425684e+02
1.430000e-01  1.438812e+02  1.450729e+02  1.426895e+02
1.435000e-01  1.440035e+02  1.451976e+02  1.428094e+02
1.440000e-01  1.441247e+02  1.453211e+02  1.429283e+02
1.445000e-01  1.442448e+02  1.454435e+02  1.430461e+02
1.450000e-01  1.443638e+02  1.455648e+02  1.431628e+02
1.455000e-01  1.444817e+02  1.456849e+02  1.432785e+02
1.460000e-01  1.445985e+02  1.458040e+02  1.433931e+02
1.465000e-01  1.447143e+02  1.459220e+02  1.435067e+02
1.470000e-01  1.448291e+02  1.460389e+02  1.436192e+02
1.475000e-01  1.449428e+02  1.461547e+02  1.437308e+02
1.480000e-01  1.450554e+02  1.462695e+02  1.438414e+02
1.485000e-01  1.451671e+02  1.463832e+02  1.439510e+02
1.490000e-01  1.452778e+02  1.464960e+02  1.440596e+02
1.495000e-01  1.453874e+02  1.466077e+02  1.441672e+02
1.500000e-01  1.454961e+02  1.467184e+02  1.442738e+02
1.505000e-01  1.456038e+02  1.468281e+02  1.443796e+02
1.510000e-01  1.457106e+02  1.469368e+02  1.444844e+02
1.515000e-01  1.458164e+02  1.470446e+02  1.445882e+02
1.520000e-01  1.459213e+02  1.471514e+02  1.446912e+02
1.525000e-01  1.460253e+02  1.472573e+02  1.447932e+02
1.530000e-01  1.461283e+02  1.473622e+02  1.448944e+02
1.535000e-01  1.462304e+02  1.474662e+02  1.449946e+02
1.540000e-01  1.463316e+02  1.475693e+02  1.450940e+02
1.545000e-01  1.464320e+02  1.476714e+02  1.451925e+02
1.550000e-01  1.465314e+02  1.477727e+02  1.452902e+02
1.555000e-01  1.466300e+02  1.478730e+02  1.453869e+02
1.560000e-01  1.467277e+02  1.479725e+02  1.454829e+02
1.565000e-01  1.468245e+02  1.480711e+02  1.455780e+02
1.570000e-01  1.469206e+02  1.481689e+02  1.456723e+02
1.575000e-01  1.470157e+02  1.482658e+02  1.457657e+02
1.580000e-01  1.471101e+02  1.483618e+02  1.458584e+02
1.585000e-01  1.472037e+02  1.484570e+02  1.459503e+02
1.590000e-01  1.472964e+02  1.485514e+02  1.460414e+02
1.595000e-01  1.473884e+02  1.486450e+02  1.461317e+02
1.600000e-01  1.474796e+02  1.487378e+02  1.462213e+02
1.605000e-01  1.475700e+02  1.488298e+02  1.463101e+02
1.610000e-01  1.476596e+02  1.489210e+02  1.463982e+02
1.615000e-01  1.477484e+02  1.490114e+02  1.464855e+02
1.620000e-01  1.478365e+02  1.491010e+02  1.465721e+02
1.625000e-01  1.479239e+02  1.491899e+02  1.466579e+02
1.630000e-01  1.480105e+02  1.492780e+02  1.467430e+02
1.635000e-01  1.480964e+02  1.493654e+02  1.468274e+02
1.640000e-01  1.481815e+02  1.494520e+02  1.469111e+02
1.645000e-01  1.482660e+02  1.495379e+02  1.469941e+02
1.650000e-01  1.483497e+02  1.496231e+02  1.470764e+02
1.655000e-01  1.484328e+02  1.497075e+02  1.471580e+02
1.660000e-01  1.485152e+02  1.497913e+02  1.472390e+02
1.665000e-01  1.485968e+02  1.498744e+02  1.473193e+02
1.670000e-01  1.486779e+02  1.499567e+02  1.473990e+02
1.675000e-01  1.487582e+02  1.500384e+02  1.474780e+02
1.680000e-01  1.488379e+02  1.501195e+02  1.475563e+02
1.685000e-01  1.489169e+02  1.501998e+02  1.476340e+02
1.690000e-01  1.489953e+02  1.502795e+02  1.477111e+02
1.695000e-01  1.490731e+02  1.503585e+02  1.477876e+02
1.700000e-01  1.491502e+02  1.504369e+02  1.478635e+02
1.705000e-01  1.492267e+02  1.505146e+02  1.479387e+02
1.710000e-01  1.493026e+02  1.505917e+02  1.480134e+02
1.715000e-01  1.493778e+02  1.506682e+02  1.480874e+02
1.720000e-01  1.494525e+02  1.507440e+02  1.481609e+02
1.725000e-01  1.495265e+02  1.508193e+02  1.482337e+02
1.730000e-01  1.496000e+02  1.508939e+02  1.483060e+02
1.735000e-01  1.496729e+02  1.509679e+02  1.483778e+02
1.740000e-01  1.497452e+02  1.510414e+02  1.484489e+02
1.745000e-01  1.498169e+02  1.511143e+02  1.485195e+02
1.750000e-01  1.498881e+02  1.511866e+02  1.485896e+02
1.755000e-01  1.499587e+02  1.512583e+02  1.486591e+02
1.760000e-01  1.500287e+02  1.513294e+02  1.487280e+02
1.765000e-01  1.500982e+02  1.514000e+02  1.487964e+02
1.770000e-01  1.501672e+02  1.514700e+02  1.488643e+02
1.775000e-01  1.502356e+02  1.515395e+02  1.489317e+02
1.780000e-01  1.503035e+02  1.516084e+02  1.489985e+02
1.785000e-01  1.503708e+02  1.516768e+02  1.490649e+02
1.790000e-01  1.504377e+02  1.517446e+02  1.491307e+02
1.795000e-01  1.505040e+02  1.518119e+02  1.491961e+02
1.800000e-01  1.505699e+02  1.518787e+02  1.492610e+02
1.805000e-01  1.506352e+02  1.519450e+02  1.493253e+02
1.810000e-01  1.507000e+02  1.520108e+02  1.493892e+02
1.815000e-01  1.507643e+02  1.520761e+02  1.494526e+02
1.820000e-01  1.508282e+02  1.521409e+02  1.495155e+02
1.825000e-01  1.508915e+02  1.522051e+02  1.495779e+02
1.830000e-01  1.509544e+02  1.522689e+02  1.496399e+02
1.835000e-01  1.510168e+02  1.523322e+02  1.497013e+02
1.840000e-01  1.510787e+02  1.523950e+02  1.497624e+02
1.845000e-01  1.511401e+02  1.524573e+02  1.498229e+02
1.850000e-01  1.512011e+02  1.525192e+02  1.498831e+02
1.855000e-01  1.512617e+02  1.525806e+02  1.499427e+02
1.860000e-01  1.513218e+02  1.526416e+02  1.500020e+02
1.865000e-01  1.513814e+02  1.527020e+02  1.500607e+02
1.870000e-01  1.514406e+02  1.527621e+02  1.501191e+02
1.875000e-01  1.514993e+02  1.528216e+02  1.501770e+02
1.880000e-01  1.515577e+02  1.528808e+02  1.502345e+02
1.885000e-01  1.516156e+02  1.529395e+02  1.502917e+02
1.890000e-01  1.516731e+02  1.529977e+02  1.503484e+02
1.895000e-01  1.517301e+02  1.530555e+02  1.504047e+02
1.900000e-01  1.517868e+02  1.531129e+02  1.504606e+02
1.905000e-01  1.518430e+02  1.531699e+02  1.505161e+02
1.910000e-01  1.518989e+02  1.532265e+02  1.505713e+02
1.915000e-01  1.519543e+02  1.532826e+02  1.506260e+02
1.920000e-01  1.520094e+02  1.533384e+02  1.506804e+02
1.925000e-01  1.520640e+02  1.533937e+02  1.507343e+02
1.930000e-01  1.521183e+02  1.534486e+02  1.507879e+02
1.935000e-01  1.521721e+02  1.535032e+02  1.508411e+02
1.940000e-01  1.522256e+02  1.535574e+02  1.508939e+02
1.945000e-01  1.522787e+02  1.536111e+02  1.509463e+02
1.950000e-01  1.523314e+02  1.536645e+02  1.509983e+02
1.955000e-01  1.523838e+02  1.537175e+02  1.510500e+02
1.960000e-01  1.524357e+02  1.537701e+02  1.511014e+02
1.965000e-01  1.524874e+02  1.538224e+02  1.511523e+02
1.970000e-01  1.525386e+02  1.538742e+02  1.512030e+02
1.975000e-01  1.525895e+02  1.539258e+02  1.512532e+02
1.980000e-01  1.526400e+02  1.539769e+02  1.513032e+02
1.985000e-01  1.526902e+02  1.540277e+02  1.513527e+02
1.990000e-01  1.527400e+02  1.540781e+02  1.514020e+02
1.995000e-01  1.527895e+02  1.541282e+02  1.514508e+02
2.000000e-01  1.528386e+02  1.541779e+02  1.514994e+02
2.005000e-01  1.528874e+02  1.542272e+02  1.515476e+02
2.010000e-01  1.529359e+02  1.542762e+02  1.515955e+02
2.015000e-01  1.529840e+02  1.543249e+02  1.516431e+02
2.020000e-01  1.530318e+02  1.543733e+02  1.516903e+02
2.025000e-01  1.530793e+02  1.544213e+02  1.517372e+02
2.030000e-01  1.531264e+02  1.544689e+02  1.517839e+02
2.035000e-01  1.531732e+02  1.545162e+02  1.518302e+02
2.040000e-01  1.532197e+02  1.545633e+02  1.518762e+02
2.045000e-01  1.532659e+02  1.546099e+02  1.519218e+02
2.050000e-01  1.533118e+02  1.546563e+02  1.519672e+02
2.055000e-01  1.533573e+02  1.547024e+02  1.520123e+02
2.060000e-01  1.534026e+02  1.547482e+02  1.520571e+02
2.065000e-01  1.534476e+02  1.547936e+02  1.521015e+02
2.070000e-01  1.534923e+02  1.548388e+02  1.521457e+02
2.075000e-01  1.535366e+02  1.548836e+02  1.521896e+02
2.080000e-01  1.535807e+02  1.549282e+02  1.522332e+02
2.085000e-01  1.536245e+02  1.549724e+02  1.522765e+02
2.090000e-01  1.536679e+02  1.550163e+02  1.523196e+02
2.095000e-01  1.537111e+02  1.550600e+02  1.523623e+02
2.100000e-01  1.537541e+02  1.551034e+02  1.524048e+02
2.105000e-01  1.537967e+02  1.551464e+02  1.524470e+02
2.110000e-01  1.538391e+02  1.551892e+02  1.524889e+02
2.115000e-01  1.538812e+02  1.552318e+02  1.525305e+02
2.120000e-01  1.539230e+02  1.552740e+02  1.525719e+02
2.125000e-01  1.539645e+02  1.553160e+02  1.526130e+02
2.130000e-01  1.540058e+02  1.553577e+02  1.526539e+02
2.135000e-01  1.540467e+02  1.553991e+02  1.526944e+02
2.140000e-01  1.540875e+02  1.554402e+02  1.527347e+02
2.145000e-01  1.541279e+02  1.554811e+02  1.527748e+02
2.150000e-01  1.541681e+02  1.555217e+02  1.528146e+02
2.155000e-01  1.542081e+02  1.555621e+02  1.528541e+02
2.160000e-01  1.542478e+02  1.556021e+02  1.528934e+02
2.165000e-01  1.542872e+02  1.556420e+02  1.529324e+02
2.170000e-01  1.543264e+02  1.556816e+02  1.529712e+02
2.175000e-01  1.543653e+02  1.557209e+02  1.530098e+02
2.180000e-01  1.544040e+02  1.557600e+02  1.530481e+02
2.185000e-01  1.544425e+02  1.557988e+02  1.530862e+02
2.190000e-01  1.544807e+02  1.558374e+02  1.531240e+02
2.195000e-01  1.545187e+02  1.558757e+02  1.531616e+02
2.200000e-01  1.545564e+02  1.559138e+02  1.531990e+02
2.205000e-01  1.545939e+02  1.559516e+02  1.532362e+02
2.210000e-01  1.546311e+02  1.559892e+02  1.532731e+02
2.215000e-01  1.546682e+02  1.560266e+02  1.533098e+02
2.220000e-01  1.547050e+02  1.560637e+02  1.533462e+02
2.225000e-01  1.547415e+02  1.561006e+02  1.533825e+02
2.230000e-01  1.547779e+02  1.561373e+02  1.534185e+02
2.235000e-01  1.548140e+02  1.561737e+02  1.534543e+02
2.240000e-01  1.548499e+02  1.562099e+02  1.534899e+02
2.245000e-01  1.548856e+02  1.562459e+02  1.535252e+02
2.250000e-01  1.549210e+02  1.562816e+02  1.535604e+02
2.255000e-01  1.549562e+02  1.563171e+02  1.535953e+02
2.260000e-01  1.549912e+02  1.563524e+02  1.536301e+02
2.265000e-01  1.550260e+02  1.563875e+02  1.536646e+02
2.270000e-01  1.550606e+02  1.564224e+02  1.536989e+02
2.275000e-01  1.550950e+02  1.564570e+02  1.537329e+02
2.280000e-01  1.551292e+02  1.564915e+02  1.537668e+02
2.285000e-01  1.551631e+02  1.565257e+02  1.538005e+02
2.290000e-01  1.551969e+02  1.565598e+02  1.538339e+02
2.295000e-01  1.552304e+02  1.565936e+02  1.538672e+02
2.300000e-01  1.552637e+02  1.566272e+02  1.539002e+02
2.305000e-01  1.552969e+02  1.566607e+02  1.539331e+02
2.310000e-01  1.553298e+02  1.566939e+02  1.539658e+02
2.315000e-01  1.553626e+02  1.567269e+02  1.539983e+02
2.320000e-01  1.553952e+02  1.567598e+02  1.540306e+02
2.325000e-01  1.554276e+02  1.567924e+02  1.540627e+02
2.330000e-01  1.554598e+02  1.568249e+02  1.540947e+02
2.335000e-01  1.554918e+02  1.568571e+02  1.541264e+02
2.340000e-01  1.555236e+02  1.568892e+02  1.541580e+02
2.345000e-01  1.555552e+02  1.569210e+02  1.541893e+02
2.350000e-01  1.555866e+02  1.569527e+02  1.542205e+02
2.355000e-01  1.556178e+02  1.569842e+02  1.542515e+02
2.360000e-01  1.556489e+02  1.570155e+02  1.542823e+02
2.365000e-01  1.556798e+02  1.570466e+02  1.543129e+02
2.370000e-01  1.557104e+02  1.570776e+02  1.543433e+02
2.375000e-01  1.557410e+02  1.571083e+02  1.543736e+02
2.380000e-01  1.557713e+02  1.571389e+02  1.544037e+02
2.385000e-01  1.558014e+02  1.571692e+02  1.544336e+02
2.390000e-01  1.558314e+02  1.571994e+02  1.544634e+02
2.395000e-01  1.558612e+02  1.572295e+02  1.544930e+02
2.400000e-01  1.558909e+02  1.572593e+02  1.545225e+02
2.405000e-01  1.559204e+02  1.572890e+02  1.545518e+02
2.410000e-01  1.559497e+02  1.573185e+02  1.545809e+02
2.415000e-01  1.559788e+02  1.573478e+02  1.546099e+02
2.420000e-01  1.560078e+02  1.573769e+02  1.546387e+02
2.425000e-01  1.560366e+02  1.574059e+02  1.546673e+02
2.430000e-01  1.560653e+02  1.574347e+02  1.546958e+02
2.435000e-01  1.560937e+02  1.574634e+02  1.547241e+02
2.440000e-01  1.561221e+02  1.574919e+02  1.547522e+02
2.445000e-01  1.561502e+02  1.575202e+02  1.547802e+02
2.450000e-01  1.561782e+02  1.575484e+02  1.548080e+02
2.455000e-01  1.562060e+02  1.575764e+02  1.548357e+02
2.460000e-01  1.562337e+02  1.576042e+02  1.548632e+02
2.465000e-01  1.562612e+02  1.576319e+02  1.548906e+02
2.470000e-01  1.562886e+02  1.576595e+02  1.549178e+02
2.475000e-01  1.563158e+02  1.576868e+02  1.549448e+02
2.480000e-01  1.563429e+02  1.577141e+02  1.549717e+02
2.485000e-01  1.563698e+02  1.577412e+02  1.549984e+02
2.490000e-01  1.563965e+02  1.577681e+02  1.550250e+02
2.495000e-01  1.564232e+02  1.577949e+02  1.550514e+02
2.500000e-01  1.564496e+02  1.578215e+02  1.550777e+02
2.505000e-01  1.564759e+02  1.578480e+02  1.551039e+02
2.510000e-01  1.565021e+02  1.578743e+02  1.551299e+02
2.515000e-01  1.565281e+02  1.579005e+02  1.551557e+02
2.520000e-01  1.565540e+02  1.579265e+02  1.551814e+02
2.525000e-01  1.565797e+02  1.579524e+02  1.552070e+02
2.530000e-01  1.566053e+02  1.579782e+02  1.552325e+02
2.535000e-01  1.566308e+02  1.580038e+02  1.552578e+02
2.540000e-01  1.566561e+02  1.580293e+02  1.552829e+02
2.545000e-01  1.566813e+02  1.580546e+02  1.553080e+02
2.550000e-01  1.567064e+02  1.580798e+02  1.553329e+02
2.555000e-01  1.567313e+02  1.581049e+02  1.553576e+02
2.560000e-01  1.567561e+02  1.581298e+02  1.553823e+02
2.565000e-01  1.567807e+02  1.581546e+02  1.554068e+02
2.570000e-01  1.568052e+02  1.581792e+02  1.554312e+02
2.575000e-01  1.568296e+02  1.582037e+02  1.554555e+02
2.580000e-01  1.568538e+02  1.582281e+02  1.554796e+02
2.585000e-01  1.568779e+02  1.582523e+02  1.555036e+02
2.590000e-01  1.569019e+02  1.582764e+02  1.555275e+02
2.595000e-01  1.569258e+02  1.583003e+02  1.555512e+02
2.600000e-01  1.569495e+02  1.583242e+02  1.555748e+02
2.605000e-01  1.569731e+02  1.583479e+02  1.555983e+02
2.610000e-01  1.569966e+02  1.583715e+02  1.556217e+02
2.615000e-01  1.570199e+02  1.583949e+02  1.556449e+02
2.620000e-01  1.570431e+02  1.584183e+02  1.556680e+02
2.625000e-01  1.570663e+02  1.584415e+02  1.556910e+02
2.630000e-01  1.570893e+02  1.584646e+02  1.557139e+02
2.635000e-01  1.571121e+02  1.584876e+02  1.557367e+02
2.640000e-01  1.571349e+02  1.585104e+02  1.557593e+02
2.645000e-01  1.571575e+02  1.585332e+02  1.557818e+02
2.650000e-01  1.571800e+02  1.585558e+02  1.558042e+02
2.655000e-01  1.572024e+02  1.585783e+02  1.558265e+02
2.660000e-01  1.572246e+02  1.586006e+02  1.558486e+02
2.665000e-01  1.572468e+02  1.586229e+02  1.558707e+02
2.670000e-01  1.572688e+02  1.586450e+02  1.558926e+02
2.675000e-01  1.572907e+02  1.586670e+02  1.559144e+02
2.680000e-01  1.573125e+02  1.586889e+02  1.559362e+02
2.685000e-01  1.573342e+02  1.587106e+02  1.559578e+02
2.690000e-01  1.573558e+02  1.587323e+02  1.559793e+02
2.695000e-01  1.573772e+02  1.587538e+02  1.560006e+02
2.700000e-01  1.573986e+02  1.587752e+02  1.560219e+02
2.705000e-01  1.574198e+02  1.587965e+02  1.560431e+02
2.710000e-01  1.574409e+02  1.588177e+02  1.560641e+02
2.715000e-01  1.574619e+02  1.588388e+02  1.560851e+02
2.720000e-01  1.574828e+02  1.588598e+02  1.561059e+02
2.725000e-01  1.575037e+02  1.588807e+02  1.561266e+02
2.730000e-01  1.575244e+02  1.589014e+02  1.561473e+02
2.735000e-01  1.575450e+02  1.589221e+02  1.561678e+02
2.740000e-01  1.575655e+02  1.589427e+02  1.561882e+02
2.745000e-01  1.575859e+02  1.589632e+02  1.562086e+02
2.750000e-01  1.576062e+02  1.589835e+02  1.562288e+02
2.755000e-01  1.576264e+02  1.590038e+02  1.562490e+02
2.760000e-01  1.576465e+02  1.590239e+02  1.562690e+02
2.765000e-01  1.576665e+02  1.590440e+02  1.562890e+02
2.770000e-01  1.576864e+02  1.590640e+02  1.563088e+02
2.775000e-01  1.577062e+02  1.590838e+02  1.563286e+02
2.780000e-01  1.577259e+02  1.591036e+02  1.563482e+02
2.785000e-01  1.577455e+02  1.591232e+02  1.563677e+02
2.790000e-01  1.577650e+02  1.591427e+02  1.563872e+02
2.795000e-01  1.577843e+02  1.591622e+02  1.564065e+02
2.800000e-01  1.578036e+02  1.591815e+02  1.564257e+02
2.805000e-01  1.578228e+02  1.592007e+02  1.564449e+02
2.810000e-01  1.578419e+02  1.592199e+02  1.564639e+02
2.815000e-01  1.578609e+02  1.592389e+02  1.564829e+02
2.820000e-01  1.578798e+02  1.592579e+02  1.565018e+02
2.825000e-01  1.578987e+02  1.592767e+02  1.565206e+02
2.830000e-01  1.579174e+02  1.592955e+02  1.565393e+02
2.835000e-01  1.579360e+02  1.593142e+02  1.565579e+02
2.840000e-01  1.579546e+02  1.593328e+02  1.565764e+02
2.845000e-01  1.579730e+02  1.593512e+02  1.565948e+02
2.850000e-01  1.579914e+02  1.593696e+02  1.566131e+02
2.855000e-01  1.580096e+02  1.593879e+02  1.566313e+02
2.860000e-01  1.580278e+02  1.594061e+02  1.566495e+02
2.865000e-01  1.580459e+02  1.594242e+02  1.566675e+02
2.870000e-01  1.580639e+02  1.594423e+02  1.566855e+02
2.875000e-01  1.580818e+02  1.594602e+02  1.567033e+02
2.880000e-01  1.580996e+02  1.594781e+02  1.567211e+02
2.885000e-01  1.581173e+02  1.594959e+02  1.567388e+02
2.890000e-01  1.581350e+02  1.595136e+02  1.567564e+02
2.895000e-01  1.581526e+02  1.595311e+02  1.567740e+02
2.900000e-01  1.581700e+02  1.595487e+02  1.567914e+02
2.905000e-01  1.581874e+02  1.595661e+02  1.568088e+02
2.910000e-01  1.582048e+02  1.595834e+02  1.568261e+02
2.915000e-01  1.582220e+02  1.596007e+02  1.568433e+02
2.920000e-01  1.582391e+02  1.596178e+02  1.568605e+02
2.925000e-01  1.582562e+02  1.596349e+02  1.568775e+02
2.930000e-01  1.582732e+02  1.596519e+02  1.568945e+02
2.935000e-01  1.582901e+02  1.596688e+02  1.569114e+02
2.940000e-01  1.583069e+02  1.596857e+02  1.569282e+02
2.945000e-01  1.583237e+02  1.597025e+02  1.569449e+02
2.950000e-01  1.583403e+02  1.597191e+02  1.569615e+02
2.955000e-01  1.583569e+02  1.597357e+02  1.569781e+02
2.960000e-01  1.583734e+02  1.597523e+02  1.569946e+02
2.965000e-01  1.583899e+02  1.597687e+02  1.570110e+02
2.970000e-01  1.584062e+02  1.597851e+02  1.570273e+02
2.975000e-01  1.584225e+02  1.598014e+02  1.570436e+02
2.980000e-01  1.584387e+02  1.598176e+02  1.570597e+02
2.985000e-01  1.584548e+02  1.598338e+02  1.570758e+02
2.990000e-01  1.584709e+02  1.598498e+02  1.570919e+02
2.995000e-01  1.584868e+02  1.598658e+02  1.571078e+02
3.000000e-01  1.585027e+02  1.598818e+02  1.571237e+02
3.005000e-01  1.585185e+02  1.598976e+02  1.571395e+02
3.010000e-01  1.585343e+02  1.599133e+02  1.571552e+02
3.015000e-01  1.585500e+02  1.599290e+02  1.571709e+02
3.020000e-01  1.585656e+02  1.599446e+02  1.571865e+02
3.025000e-01  1.585811e+02  1.599601e+02  1.572020e+02
3.030000e-01  1.585965e+02  1.599756e+02  1.572175e+02
3.035000e-01  1.586119e+02  1.599910e+02  1.572329e+02
3.040000e-01  1.586273e+02  1.600063e+02  1.572482e+02
3.045000e-01  1.586425e+02  1.600216e+02  1.572635e+02
3.050000e-01  1.586577e+02  1.600367e+02  1.572786e+02
3.055000e-01  1.586728e+02  1.600519e+02  1.572937e+02
3.060000e-01  1.586878e+02  1.600669e+02  1.573087e+02
3.065000e-01  1.587028e+02  1.600818e+02  1.573237e+02
3.070000e-01  1.587177e+02  1.600967e+02  1.573386e+02
3.075000e-01  1.587325e+02  1.601116e+02  1.573534e+02
3.080000e-01  1.587472e+02  1.601263e+02  1.573682e+02
3.085000e-01  1.587619e+02  1.601410e+02  1.573828e+02
3.090000e-01  1.587765e+02  1.601556e+02  1.573975e+02
3.095000e-01  1.587911e+02  1.601702e+02  1.574120e+02
3.100000e-01  1.588056e+02  1.601846e+02  1.574265e+02
3.105000e-01  1.588200e+02  1.601991e+02  1.574409e+02
3.110000e-01  1.588344e+02  1.602134e+02  1.574553e+02
3.115000e-01  1.588486e+02  1.602277e+02  1.574696e+02
3.120000e-01  1.588629e+02  1.602419e+02  1.574838e+02
3.125000e-01  1.588770e+02  1.602561e+02  1.574979e+02
3.130000e-01  1.588911e+02  1.602702e+02  1.575120e+02
3.135000e-01  1.589051e+02  1.602842e+02  1.575261e+02
3.140000e-01  1.589191e+02  1.602981e+02  1.575400e+02
3.145000e-01  1.589330e+02  1.603120e+02  1.575540e+02
3.150000e-01  1.589468e+02  1.603259e+02  1.575678e+02
3.155000e-01  1.589606e+02  1.603396e+02  1.575816e+02
3.160000e-01  1.589744e+02  1.603533e+02  1.575954e+02
3.165000e-01  1.589880e+02  1.603670e+02  1.576090e+02
3.170000e-01  1.590016e+02  1.603806e+02  1.576227e+02
3.175000e-01  1.590152e+02  1.603941e+02  1.576362e+02
3.180000e-01  1.590286e+02  1.604076e+02  1.576497e+02
3.185000e-01  1.590421e+02  1.604210e+02  1.576632e+02
3.190000e-01  1.590554e+02  1.604343e+02  1.576766e+02
3.195000e-01  1.590688e+02  1.604476e+02  1.576899e+02
3.200000e-01  1.590820e+02  1.604609e+02  1.577032e+02
3.205000e-01  1.590952e+02  1.604741e+02  1.577164e+02
3.210000e-01  1.591084e+02  1.604872e+02  1.577295e+02
3.215000e-01  1.591214e+02  1.605003e+02  1.577426e+02
3.220000e-01  1.591345e+02  1.605133e+02  1.577557e+02
3.225000e-01  1.591474e+02  1.605262e+02  1.577686e+02
3.230000e-01  1.591603e+02  1.605391e+02  1.577815e+02
3.235000e-01  1.591731e+02  1.605519e+02  1.577944e+02
3.240000e-01  1.591859e+02  1.605647e+02  1.578072e+02
3.245000e-01  1.591986e+02  1.605774e+02  1.578199e+02
3.250000e-01  1.592113e+02  1.605900e+02  1.578326e+02
3.255000e-01  1.592239e+02  1.606026e+02  1.578452e+02
3.260000e-01  1.592365e+02  1.606152e+02  1.578578e+02
3.265000e-01  1.592490e+02  1.606277e+02  1.578704e+02
3.270000e-01  1.592615e+02  1.606401e+02  1.578828e+02
3.275000e-01  1.592739e+02  1.606525e+02  1.578953e+02
3.280000e-01  1.592862e+02  1.606648e+02  1.579076e+02
3.285000e-01  1.592985e+02  1.606771e+02  1.579200e+02
3.290000e-01  1.593108e+02  1.606893e+02  1.579322e+02
3.295000e-01  1.593230e+02  1.607015e+02  1.579445e+02
3.300000e-01  1.593351e+02  1.607136e+02  1.579566e+02
3.305000e-01  1.593472e+02  1.607257e+02  1.579688e+02
3.310000e-01  1.593592e+02  1.607377e+02  1.579808e+02
3.315000e-01  1.593712e+02  1.607496e+02  1.579928e+02
3.320000e-01  1.593832e+02  1.607615e+02  1.580048e+02
3.325000e-01  1.593950e+02  1.607733e+02  1.580167e+02
3.330000e-01  1.594068e+02  1.607851e+02  1.580286e+02
3.335000e-01  1.594186e+02  1.607969e+02  1.580404e+02
3.340000e-01  1.594303e+02  1.608086e+02  1.580521e+02
3.345000e-01  1.594420e+02  1.608202e+02  1.580638e+02
3.350000e-01  1.594536e+02  1.608318e+02  1.580754e+02
3.355000e-01  1.594652e+02  1.608433e+02  1.580870e+02
3.360000e-01  1.594767e+02  1.608549e+02  1.580986e+02
3.365000e-01  1.594882e+02  1.608663e+02  1.581101e+02
3.370000e-01  1.594996e+02  1.608777e+02  1.581215e+02
3.375000e-01  1.595110e+02  1.608891e+02  1.581330e+02
3.380000e-01  1.595224e+02  1.609004e+02  1.581443e+02
3.385000e-01  1.595337e+02  1.609117e+02  1.581556e+02
3.390000e-01  1.595449e+02  1.609229e+02  1.581669e+02
3.395000e-01  1.595561e+02  1.609341e+02  1.581782e+02
3.400000e-01  1.595673e+02  1.609452e+02  1.581894e+02
3.405000e-01  1.595784e+02  1.609563e+02  1.582005e+02
3.410000e-01  1.595895e+02  1.609674e+02  1.582116e+02
3.415000e-01  1.596005e+02  1.609783e+02  1.582226e+02
3.420000e-01  1.596115e+02  1.609893e+02  1.582336e+02
3.425000e-01  1.596224e+02  1.610002e+02  1.582446e+02
3.430000e-01  1.596333e+02  1.610110e+02  1.582555e+02
3.435000e-01  1.596441e+02  1.610218e+02  1.582664e+02
3.440000e-01  1.596549e+02  1.610326e+02  1.582772e+02
3.445000e-01  1.596656e+02  1.610433e+02  1.582879e+02
3.450000e-01  1.596763e+02  1.610539e+02  1.582986e+02
3.455000e-01  1.596869e+02  1.610645e+02  1.583093e+02
3.460000e-01  1.596975e+02  1.610751e+02  1.583199e+02
3.465000e-01  1.597081e+02  1.610856e+02  1.583305e+02
3.470000e-01  1.597186e+02  1.610961e+02  1.583411e+02
3.475000e-01  1.597291e+02  1.611066e+02  1.583516e+02
3.480000e-01  1.597395e+02  1.611170e+02  1.583620e+02
3.485000e-01  1.597499e+02  1.611273e+02  1.583725e+02
3.490000e-01  1.597603e+02  1.611376e+02  1.583829e+02
3.495000e-01  1.597706e+02  1.611479e+02  1.583933e+02
3.500000e-01  1.597808e+02  1.611581e+02  1.584036e+02
3.505000e-01  1.597911e+02  1.611683e+02  1.584138e+02
3.510000e-01  1.598012e+02  1.611784e+02  1.584241e+02
3.515000e-01  1.598114e+02  1.611885e+02  1.584343e+02
3.520000e-01  1.598215e+02  1.611986e+02  1.584444e+02
3.525000e-01  1.598315e+02  1.612086e+02  1.584545e+02
3.530000e-01  1.598416e+02  1.612185e+02  1.584646e+02
3.535000e-01  1.598516e+02  1.612285e+02  1.584746e+02
3.540000e-01  1.598615e+02  1.612384e+02  1.584846e+02
3.545000e-01  1.598714e+02  1.612482e+02  1.584946e+02
3.550000e-01  1.598813e+02  1.612581e+02  1.585045e+02
3.555000e-01  1.598911e+02  1.612679e+02  1.585143e+02
3.560000e-01  1.599009e+02  1.612776e+02  1.585242e+02
3.565000e-01  1.599106e+02  1.612873e+02  1.585339e+02
3.570000e-01  1.599203e+02  1.612970e+02  1.585437e+02
3.575000e-01  1.599300e+02  1.613066e+02  1.585534e+02
3.580000e-01  1.599396e+02  1.613162e+02  1.585630e+02
3.585000e-01  1.599492e+02  1.613258e+02  1.585727e+02
3.590000e-01  1.599588e+02  1.613353e+02  1.585823e+02
3.595000e-01  1.599683e+02  1.613447e+02  1.585918e+02
3.600000e-01  1.599777e+02  1.613541e+02  1.586013e+02
3.605000e-01  1.599872e+02  1.613635e+02  1.586108e+02
3.610000e-01  1.599966e+02  1.613729e+02  1.586202e+02
3.615000e-01  1.600059e+02  1.613822e+02  1.586296e+02
3.620000e-01  1.600152e+02  1.613915e+02  1.586390e+02
3.625000e-01  1.600245e+02  1.614007e+02  1.586484e+02
3.630000e-01  1.600338e+02  1.614099e+02  1.586577e+02
3.635000e-01  1.600430e+02  1.614191e+02  1.586669e+02
3.640000e-01  1.600522e+02  1.614283e+02  1.586761e+02
3.645000e-01  1.600613e+02  1.614374e+02  1.586853e+02
3.650000e-01  1.600704e+02  1.614464e+02  1.586944e+02
3.655000e-01  1.600795e+02  1.614555e+02  1.587035e+02
3.660000e-01  1.600885e+02  1.614645e+02  1.587126e+02
3.665000e-01  1.600975e+02  1.614734e+02  1.587216e+02
3.670000e-01  1.601065e+02  1.614823e+02  1.587306e+02
3.675000e-01  1.601154e+02  1.614912e+02  1.587395e+02
3.680000e-01  1.601243e+02  1.615001e+02  1.587484e+02
3.685000e-01  1.601331e+02  1.615089e+02  1.587573e+02
3.690000e-01  1.601419e+02  1.615177e+02  1.587662e+02
3.695000e-01  1.601507e+02  1.615264e+02  1.587750e+02
3.700000e-01  1.601595e+02  1.615352e+02  1.587838e+02
3.705000e-01  1.601682e+02  1.615439e+02  1.587926e+02
3.710000e-01  1.601769e+02  1.615525e+02  1.588013e+02
3.715000e-01  1.601856e+02  1.615611e+02  1.588101e+02
3.720000e-01  1.601942e+02  1.615697e+02  1.588187e+02
3.725000e-01  1.602028e+02  1.615783e+02  1.588274e+02
3.730000e-01  1.602114e+02  1.615868e+02  1.588360e+02
3.735000e-01  1.602199e+02  1.615953e+02  1.588445e+02
3.740000e-01  1.602284e+02  1.616037e+02  1.588531e+02
3.745000e-01  1.602369e+02  1.616122e+02  1.588616e+02
3.750000e-01  1.602453e+02  1.616205e+02  1.588701e+02
3.755000e-01  1.602537e+02  1.616289e+02  1.588786e+02
3.760000e-01  1.602621e+02  1.616372e+02  1.588870e+02
3.765000e-01  1.602705e+02  1.616455e+02  1.588954e+02
3.770000e-01  1.602788e+02  1.616537e+02  1.589038e+02
3.775000e-01  1.602871e+02  1.616620e+02  1.589121e+02
3.780000e-01  1.602953e+02  1.616702e+02  1.589204e+02
3.785000e-01  1.603035e+02  1.616783e+02  1.589287e+02
3.790000e-01  1.603117e+02  1.616865e+02  1.589369e+02
3.795000e-01  1.603198e+02  1.616946e+02  1.589451e+02
3.800000e-01  1.603279e+02  1.617027e+02  1.589532e+02
3.805000e-01  1.603360e+02  1.617107e+02  1.589614e+02
3.810000e-01  1.603441e+02  1.617187e+02  1.589695e+02
3.815000e-01  1.603521e+02  1.617267e+02  1.589775e+02
3.820000e-01  1.603601e+02  1.617347e+02  1.589856e+02
3.825000e-01  1.603681e+02  1.617426e+02  1.589936e+02
3.830000e-01  1.603760e+02  1.617505e+02  1.590016e+02
3.835000e-01  1.603839e+02  1.617584e+02  1.590095e+02
3.840000e-01  1.603918e+02  1.617662e+02  1.590174e+02
3.845000e-01  1.603997e+02  1.617740e+02  1.590253e+02
3.850000e-01  1.604075e+02  1.617818e+02  1.590332e+02
3.855000e-01  1.604153e+02  1.617895e+02  1.590410e+02
3.860000e-01  1.604230e+02  1.617972e+02  1.590488e+02
3.865000e-01  1.604307e+02  1.618049e+02  1.590566e+02
3.870000e-01  1.604384e+02  1.618126e+02  1.590643e+02
3.875000e-01  1.604461e+02  1.618202e+02  1.590720e+02
3.880000e-01  1.604537e+02  1.618278e+02  1.590797e+02
3.885000e-01  1.604614e+02  1.618354e+02  1.590874e+02
3.890000e-01  1.604690e+02  1.618429e+02  1.590950e+02
3.895000e-01  1.604765e+02  1.618504e+02  1.591026e+02
3.900000e-01  1.604841e+02  1.618579e+02  1.591102e+02
3.905000e-01  1.604916e+02  1.618654e+02  1.591177e+02
3.910000e-01  1.604990e+02  1.618728e+02  1.591253e+02
3.915000e-01  1.605065e+02  1.618802e+02  1.591328e+02
3.920000e-01  1.605139e+02  1.618875e+02  1.591403e+02
3.925000e-01  1.605213e+02  1.618948e+02  1.591477e+02
3.930000e-01  1.605286e+02  1.619021e+02  1.591551e+02
3.935000e-01  1.605360e+02  1.619094e+02  1.591625e+02
3.940000e-01  1.605433e+02  1.619167e+02  1.591699e+02
3.945000e-01  1.605505e+02  1.619239e+02  1.591772e+02
3.950000e-01  1.605578e+02  1.619311e+02  1.591845e+02
3.955000e-01  1.605650e+02  1.619383e+02  1.591918e+02
3.960000e-01  1.605722e+02  1.619454e+02  1.591990e+02
3.965000e-01  1.605794e+02  1.619526e+02  1.592063e+02
3.970000e-01  1.605866e+02  1.619597e+02  1.592135e+02
3.975000e-01  1.605937e+02  1.619668e+02  1.592207e+02
3.980000e-01  1.606008e+02  1.619739e+02  1.592278e+02
3.985000e-01  1.606079e+02  1.619809e+02  1.592349e+02
3.990000e-01  1.606150e+02  1.619879e+02  1.592420e+02
3.995000e-01  1.606220e+02  1.619949e+02  1.592491e+02
4.000000e-01  1.606290e+02  1.620019e+02  1.592562e+02
4.005000e-01  1.606360e+02  1.620088e+02  1.592632e+02
4.010000e-01  1.606430e+02  1.620157e+02  1.592702e+02
4.015000e-01  1.606499e+02  1.620226e+02  1.592771e+02
4.020000e-01  1.606568e+02  1.620295e+02  1.592841e+02
4.025000e-01  1.606637e+02  1.620363e+02  1.592910e+02
4.030000e-01  1.606705e+02  1.620431e+02  1.592979e+02
4.035000e-01  1.606774e+02  1.620499e+02  1.593048e+02
4.040000e-01  1.606842e+02  1.620567e+02  1.593116e+02
4.045000e-01  1.606909e+02  1.620634e+02  1.593185e+02
4.050000e-01  1.606977e+02  1.620701e+02  1.593253e+02
4.055000e-01  1.607044e+02  1.620768e+02  1.593321e+02
4.060000e-01  1.607112e+02  1.620835e+02  1.593388e+02
4.065000e-01  1.607179e+02  1.620901e+02  1.593456e+02
4.070000e-01  1.607245e+02  1.620968e+02  1.593523e+02
4.075000e-01  1.607312e+02  1.621034e+02  1.593590e+02
4.080000e-01  1.607378e+02  1.621099e+02  1.593656e+02
4.085000e-01  1.607444e+02  1.621165e+02  1.593723e+02
4.090000e-01  1.607510e+02  1.621230e+02  1.593789e+02
4.095000e-01  1.607575e+02  1.621295e+02  1.593855e+02
4.100000e-01  1.607640e+02  1.621360e+02  1.593921e+02
4.105000e-01  1.607705e+02  1.621424e+02  1.593986e+02
4.110000e-01  1.607770e+02  1.621488e+02  1.594051e+02
4.115000e-01  1.607834e+02  1.621552e+02  1.594116e+02
4.120000e-01  1.607899e+02  1.621616e+02  1.594181e+02
4.125000e-01  1.607963e+02  1.621680e+02  1.594246e+02
4.130000e-01  1.608027e+02  1.621743e+02  1.594310e+02
4.135000e-01  1.608090e+02  1.621806e+02  1.594375e+02
4.140000e-01  1.608154e+02  1.621869e+02  1.594439e+02
4.145000e-01  1.608217e+02  1.621931e+02  1.594503e+02
4.150000e-01  1.608280e+02  1.621994e+02  1.594566e+02
4.155000e-01  1.608343e+02  1.622056e+02  1.594630e+02
4.160000e-01  1.608406e+02  1.622118e+02  1.594693e+02
4.165000e-01  1.608468e+02  1.622180e+02  1.594756e+02
4.170000e-01  1.608530e+02  1.622242e+02  1.594819e+02
4.175000e-01  1.608592e+02  1.622304e+02  1.594881e+02
4.180000e-01  1.608654e+02  1.622365e+02  1.594943e+02
4.185000e-01  1.608716e+02  1.622426e+02  1.595005e+02
4.190000e-01  1.608777e+02  1.622487e+02  1.595067e+02
4.195000e-01  1.608838e+02  1.622548e+02  1.595129e+02
4.200000e-01  1.608899e+02  1.622608e+02  1.595190e+02
4.205000e-01  1.608960e+02  1.622668e+02  1.595251e+02
4.210000e-01  1.609020e+02  1.622728e+02  1.595312e+02
4.215000e-01  1.609081e+02  1.622788e+02  1.595373e+02
4.220000e-01  1.609141e+02  1.622848e+02  1.595434e+02
4.225000e-01  1.609200e+02  1.622907e+02  1.595494e+02
4.230000e-01  1.609260e+02  1.622966e+02  1.595554e+02
4.235000e-01  1.609320e+02  1.623025e+02  1.595614e+02
4.240000e-01  1.609379e+02  1.623084e+02  1.595674e+02
4.245000e-01  1.609438e+02  1.623142e+02  1.595733e+02
4.250000e-01  1.609496e+02  1.623201e+02  1.595792e+02
4.255000e-01  1.609555e+02  1.623259e+02  1.595851e+02
4.260000e-01  1.609613e+02  1.623317e+02  1.595910e+02
4.265000e-01  1.609671e+02  1.623374e+02  1.595969e+02
4.270000e-01  1.609729e+02  1.623432e+02  1.596027e+02
4.275000e-01  1.609787e+02  1.623489e+02  1.596085e+02
4.280000e-01  1.609845e+02  1.623547e+02  1.596143e+02
4.285000e-01  1.609902e+02  1.623604e+02  1.596201e+02
4.290000e-01  1.609959e+02  1.623660e+02  1.596259e+02
4.295000e-01  1.610016e+02  1.623717e+02  1.596316e+02
4.300000e-01  1.610073e+02  1.623774e+02  1.596373e+02
4.305000e-01  1.610130e+02  1.623830e+02  1.596430e+02
4.310000e-01  1.610186e+02  1.623886e+02  1.596486e+02
4.315000e-01  1.610242e+02  1.623942e+02  1.596543e+02
4.320000e-01  1.610298e+02  1.623997e+02  1.596599e+02
4.325000e-01  1.610354e+02  1.624053e+02  1.596655e+02
4.330000e-01  1.610410e+02  1.624108e+02  1.596712e+02
4.335000e-01  1.610465e+02  1.624163e+02  1.596768e+02
4.340000e-01  1.610521e+02  1.624218e+02  1.596823e+02
4.345000e-01  1.610576e+02  1.624272e+02  1.596879e+02
4.350000e-01  1.610631e+02  1.624327e+02  1.596935e+02
4.355000e-01  1.610686e+02  1.624381e+02  1.596990e+02
4.360000e-01  1.610741e+02  1.624435e+02  1.597046e+02
4.365000e-01  1.610795e+02  1.624489e+02  1.597101e+02
4.370000e-01  1.610850e+02  1.624543e+02  1.597156e+02
4.375000e-01  1.610904e+02  1.624597e+02  1.597211e+02
4.380000e-01  1.610958e+02  1.624650e+02  1.597265e+02
4.385000e-01  1.611012e+02  1.624703e+02  1.597320e+02
4.390000e-01  1.611065e+02  1.624756e+02  1.597374e+02
4.395000e-01  1.611119e+02  1.624809e+02  1.597428e+02
4.400000e-01  1.611172e+02  1.624862e+02  1.597482e+02
4.405000e-01  1.611225e+02  1.624914e+02  1.597536e+02
4.410000e-01  1.611278e+02  1.624967e+02  1.597589e+02
4.415000e-01  1.611330e+02  1.625019e+02  1.597642e+02
4.420000e-01  1.611383e+02  1.625071e+02  1.597695e+02
4.425000e-01  1.611435e+02  1.625123e+02  1.597748e+02
4.430000e-01  1.611487e+02  1.625175e+02  1.597800e+02
4.435000e-01  1.611539e+02  1.625226e+02  1.597853e+02
4.440000e-01  1.611591e+02  1.625278e+02  1.597905e+02
4.445000e-01  1.611643e+02  1.625329e+02  1.597957e+02
4.450000e-01  1.611695e+02  1.625380e+02  1.598009e+02
4.455000e-01  1.611746e+02  1.625431e+02  1.598061e+02
4.460000e-01  1.611797e+02  1.625482e+02  1.598112e+02
4.465000e-01  1.611848e+02  1.625533e+02  1.598164e+02
4.470000e-01  1.611899e+02  1.625583e+02  1.598215e+02
4.475000e-01  1.611950e+02  1.625633e+02  1.598267e+02
4.480000e-01  1.612000e+02  1.625683e+02  1.598318e+02
4.485000e-01  1.612051e+02  1.625733e+02  1.598369e+02
4.490000e-01  1.612101e+02  1.625782e+02  1.598419e+02
4.495000e-01  1.612151e+02  1.625832e+02  1.598470e+02
4.500000e-01  1.612200e+02  1.625881e+02  1.598520e+02
4.505000e-01  1.612250e+02  1.625930e+02  1.598570e+02
4.510000e-01  1.612299e+02  1.625979e+02  1.598620e+02
4.515000e-01  1.612349e+02  1.626028e+02  1.598670e+02
4.520000e-01  1.612398e+02  1.626076e+02  1.598719e+02
4.525000e-01  1.612447e+02  1.626125e+02  1.598769e+02
4.530000e-01  1.612496e+02  1.626174e+02  1.598818e+02
4.535000e-01  1.612545e+02  1.626222e+02  1.598868e+02
4.540000e-01  1.612594e+02  1.626270e+02  1.598917e+02
4.545000e-01  1.612642e+02  1.626318e+02  1.598966e+02
4.550000e-01  1.612690e+02  1.626366e+02  1.599015e+02
4.555000e-01  1.612739e+02  1.626414e+02  1.599063e+02
4.560000e-01  1.612787e+02  1.626462e+02  1.599112e+02
4.565000e-01  1.612834e+02  1.626509e+02  1.599160e+02
4.570000e-01  1.612882e+02  1.626556e+02  1.599208e+02
4.575000e-01  1.612930e+02  1.626603e+02  1.599256e+02
4.580000e-01  1.612977e+02  1.626650e+02  1.599304e+02
4.585000e-01  1.613024e+02  1.626697e+02  1.599351e+02
4.590000e-01  1.613071e+02  1.626744e+02  1.599399e+02
4.595000e-01  1.613118e+02  1.626790e+02  1.599446e+02
4.600000e-01  1.613165e+02  1.626836e+02  1.599493e+02
4.605000e-01  1.613211e+02  1.626883e+02  1.599539e+02
4.610000e-01  1.613257e+02  1.626929e+02  1.599586e+02
4.615000e-01  1.613304e+02  1.626974e+02  1.599633e+02
4.620000e-01  1.613350e+02  1.627020e+02  1.599679e+02
4.625000e-01  1.613396e+02  1.627066e+02  1.599725e+02
4.630000e-01  1.613442e+02  1.627111e+02  1.599772e+02
4.635000e-01  1.613487e+02  1.627157e+02  1.599818e+02
4.640000e-01  1.613533e+02  1.627202e+02  1.599864e+02
4.645000e-01  1.613579e+02  1.627247e+02  1.599910e+02
4.650000e-01  1.613624e+02  1.627292e+02  1.599957e+02
4.655000e-01  1.613669e+02  1.627336e+02  1.600002e+02
4.660000e-01  1.613715e+02  1.627381e+02  1.600048e+02
4.665000e-01  1.613760e+02  1.627425e+02  1.600094e+02
4.670000e-01  1.613805e+02  1.627470e+02  1.600139e+02
4.675000e-01  1.613849e+02  1.627514e+02  1.600185e+02
4.680000e-01  1.613894e+02  1.627558e+02  1.600230e+02
4.685000e-01  1.613938e+02  1.627602e+02  1.600275e+02
4.690000e-01  1.613982e+02  1.627645e+02  1.600319e+02
4.695000e-01  1.614026e+02  1.627689e+02  1.600364e+02
4.700000e-01  1.614070e+02  1.627733e+02  1.600408e+02
4.705000e-01  1.614114e+02  1.627776e+02  1.600453e+02
4.710000e-01  1.614158e+02  1.627819e+02  1.600497e+02
4.715000e-01  1.614201e+02  1.627862e+02  1.600541e+02
4.720000e-01  1.614245e+02  1.627905e+02  1.600584e+02
4.725000e-01  1.614288e+02  1.627948e+02  1.600628e+02
4.730000e-01  1.614331e+02  1.627991e+02  1.600671e+02
4.735000e-01  1.614374e+02  1.628034e+02  1.600715e+02
4.740000e-01  1.614417e+02  1.628076e+02  1.600758e+02
4.745000e-01  1.614460e+02  1.628119e+02  1.600802e+02
4.750000e-01  1.614503e+02  1.628161e+02  1.600845e+02
4.755000e-01  1.614545e+02  1.628203e+02  1.600888e+02
4.760000e-01  1.614588e+02  1.628245e+02  1.600930e+02
4.765000e-01  1.614630e+02  1.628287e+02  1.600973e+02
4.770000e-01  1.614672e+02  1.628329e+02  1.601015e+02
4.775000e-01  1.614714e+02  1.628370e+02  1.601058e+02
4.780000e-01  1.614756e+02  1.628411e+02  1.601100e+02
4.785000e-01  1.614797e+02  1.628453e+02  1.601142e+02
4.790000e-01  1.614839e+02  1.628494e+02  1.601184e+02
4.795000e-01  1.614881e+02  1.628535e+02  1.601226e+02
4.800000e-01  1.614922e+02  1.628576e+02  1.601268e+02
4.805000e-01  1.614963e+02  1.628616e+02  1.601310e+02
4.810000e-01  1.615004e+02  1.628657e+02  1.601351e+02
4.815000e-01  1.615045e+02  1.628698e+02  1.601392e+02
4.820000e-01  1.615086e+02  1.628738e+02  1.601434e+02
4.825000e-01  1.615127e+02  1.628779e+02  1.601475e+02
4.830000e-01  1.615167e+02  1.628819e+02  1.601516e+02
4.835000e-01  1.615208e+02  1.628859e+02  1.601557e+02
4.840000e-01  1.615248e+02  1.628899e+02  1.601597e+02
4.845000e-01  1.615288e+02  1.628939e+02  1.601638e+02
4.850000e-01  1.615328e+02  1.628978e+02  1.601678e+02
4.855000e-01  1.615368e+02  1.629018e+02  1.601719e+02
4.860000e-01  1.615408e+02  1.629057e+02  1.601759e+02
4.865000e-01  1.615448e+02  1.629096e+02  1.601799e+02
4.870000e-01  1.615488e+02  1.629136e+02  1.601840e+02
4.875000e-01  1.615527e+02  1.629175e+02  1.601879e+02
4.880000e-01  1.615567e+02  1.629214e+02  1.601919e+02
4.885000e-01  1.615606e+02  1.629253e+02  1.601959e+02
4.890000e-01  1.615645e+02  1.629291e+02  1.601998e+02
4.895000e-01  1.615684e+02  1.629330e+02  1.602037e+02
4.900000e-01  1.615722e+02  1.629369e+02  1.602076e+02
4.905000e-01  1.615761e+02  1.629407e+02  1.602115e+02
4.910000e-01  1.615800e+02  1.629445e+02  1.602155e+02
4.915000e-01  1.615839e+02  1.629484e+02  1.602194e+02
4.920000e-01  1.615877e+02  1.629522e+02  1.602233e+02
4.925000e-01  1.615916e+02  1.629560e+02  1.602272e+02
4.930000e-01  1.615954e+02  1.629598e+02  1.602311e+02
4.935000e-01  1.615992e+02  1.629635e+02  1.602350e+02
4.940000e-01  1.616031e+02  1.629673e+02  1.602388e+02
4.945000e-01  1.616069e+02  1.629710e+02  1.602427e+02
4.950000e-01  1.616107e+02  1.629748e+02  1.602465e+02
4.955000e-01  1.616144e+02  1.629785e+02  1.602504e+02
4.960000e-01  1.616182e+02  1.629822e+02  1.602542e+02
4.965000e-01  1.616219e+02  1.629859e+02  1.602580e+02
4.970000e-01  1.616257e+02  1.629896e+02  1.602618e+02
4.975000e-01  1.616294e+02  1.629933e+02  1.602655e+02
4.980000e-01  1.616331e+02  1.629970e+02  1.602693e+02
4.985000e-01  1.616368e+02  1.630006e+02  1.602730e+02
4.990000e-01  1.616405e+02  1.630043e+02  1.602768e+02
4.995000e-01  1.616442e+02  1.630079e+02  1.602805e+02
5.000000e-01  1.616479e+02  1.630116e+02  1.602842e+02


==> fig4ac.dat <==
x   y   y-max   y-min
5.000000e-04  7.583659e-01  7.603084e-01  7.564234e-01
1.000000e-03  1.514825e+00  1.518680e+00  1.510970e+00
1.500000e-03  2.271179e+00  2.276945e+00  2.265414e+00
2.000000e-03  3.027526e+00  3.035202e+00  3.019850e+00
2.500000e-03  3.783872e+00  3.793459e+00  3.774286e+00
3.000000e-03  4.540218e+00  4.551715e+00  4.528721e+00
3.500000e-03  5.296565e+00  5.309972e+00  5.283157e+00
4.000000e-03  6.052911e+00  6.068229e+00  6.037593e+00
4.500000e-03  6.809257e+00  6.826485e+00  6.792028e+00
5.000000e-03  7.565603e+00  7.584742e+00  7.546464e+00
5.500000e-03  8.321949e+00  8.342999e+00  8.300900e+00
6.000000e-03  9.078295e+00  9.101255e+00  9.055335e+00
6.500000e-03  9.834642e+00  9.859512e+00  9.809771e+00
7.000000e-03  1.059099e+01  1.061777e+01  1.056421e+01
7.500000e-03  1.134733e+01  1.137603e+01  1.131864e+01
8.000000e-03  1.210368e+01  1.213428e+01  1.207308e+01
8.500000e-03  1.286003e+01  1.289254e+01  1.282751e+01
9.000000e-03  1.361637e+01  1.365080e+01  1.358195e+01
9.500000e-03  1.437272e+01  1.440905e+01  1.433638e+01
1.000000e-02  1.512906e+01  1.516731e+01  1.509082e+01
1.050000e-02  1.588541e+01  1.592557e+01  1.584526e+01
1.100000e-02  1.664176e+01  1.668382e+01  1.659969e+01
1.150000e-02  1.739810e+01  1.744208e+01  1.735413e+01
1.200000e-02  1.815445e+01  1.820034e+01  1.810856e+01
1.250000e-02  1.891080e+01  1.895859e+01  1.886300e+01
1.300000e-02  1.966714e+01  1.971685e+01  1.961743e+01
1.350000e-02  2.042349e+01  2.047511e+01  2.037187e+01
1.400000e-02  2.117983e+01  2.123336e+01  2.112631e+01
1.450000e-02  2.193618e+01  2.199162e+01  2.188074e+01
1.500000e-02  2.269253e+01  2.274988e+01  2.263518e+01
1.550000e-02  2.344887e+01  2.350813e+01  2.338961e+01
1.600000e-02  2.420522e+01  2.426639e+01  2.414405e+01
1.650000e-02  2.496156e+01  2.502465e+01  2.489848e+01
1.700000e-02  2.571791e+01  2.578290e+01  2.565292e+01
1.750000e-02  2.647426e+01  2.654116e+01  2.640736e+01
1.800000e-02  2.723060e+01  2.729942e+01  2.716179e+01
1.850000e-02  2.798695e+01  2.805767e+01  2.791623e+01
1.900000e-02  2.874330e+01  2.881593e+01  2.867066e+01
1.950000e-02  2.949964e+01  2.957419e+01  2.942510e+01
2.000000e-02  3.025599e+01  3.033244e+01  3.017953e+01
2.050000e-02  3.101233e+01  3.109070e+01  3.093397e+01
2.100000e-02  3.176868e+01  3.184896e+01  3.168841e+01
2.150000e-02  3.252503e+01  3.260721e+01  3.244284e+01
2.200000e-02  3.328137e+01  3.336547e+01  3.319728e+01
2.250000e-02  3.403772e+01  3.412373e+01  3.395171e+01
2.300000e-02  3.479407e+01  3.488198e+01  3.470615e+01
2.350000e-02  3.555041e+01  3.564024e+01  3.546058e+01
2.400000e-02  3.630676e+01  3.639850e+01  3.621502e+01
2.450000e-02  3.706310e+01  3.715675e+01  3.696945e+01
2.500000e-02  3.781945e+01  3.791501e+01  3.772389e+01
2.550000e-02  3.857580e+01  3.867327e+01  3.847833e+01
2.600000e-02  3.933214e+01  3.943152e+01  3.923276e+01
2.650000e-02  4.008849e+01  4.018978e+01  3.998720e+01
2.700000e-02  4.084483e+01  4.094804e+01  4.074163e+01
2.750000e-02  4.160118e+01  4.170629e+01  4.149607e+01
2.800000e-02  4.235753e+01  4.246455e+01  4.225050e+01
2.850000e-02  4.311387e+01  4.322281e+01  4.300494e+01
2.900000e-02  4.387022e+01  4.398106e+01  4.375938e+01
2.950000e-02  4.462657e+01  4.473932e+01  4.451381e+01
3.000000e-02  4.538291e+01  4.549758e+01  4.526825e+01
3.050000e-02  4.613926e+01  4.625583e+01  4.602268e+01
3.100000e-02  4.689560e+01  4.701409e+01  4.677712e+01
3.150000e-02  4.765195e+01  4.777235e+01  4.753155e+01
3.200000e-02  4.840830e+01  4.853060e+01  4.828599e+01
3.250000e-02  4.916464e+01  4.928886e+01  4.904043e+01
3.300000e-02  4.992099e+01  5.004712e+01  4.979486e+01
3.350000e-02  5.067733e+01  5.080537e+01  5.054930e+01
3.400000e-02  5.143368e+01  5.156363e+01  5.130373e+01
3.450000e-02  5.219003e+01  5.232189e+01  5.205817e+01
3.500000e-02  5.294637e+01  5.308014e+01  5.281260e+01
3.550000e-02  5.370272e+01  5.383840e+01  5.356704e+01
3.600000e-02  5.445906e+01  5.459666e+01  5.432147e+01
3.650000e-02  5.521541e+01  5.535491e+01  5.507591e+01
3.700000e-02  5.597176e+01  5.611317e+01  5.583034e+01
3.750000e-02  5.672810e+01  5.687142e+01  5.658478e+01
3.800000e-02  5.748444e+01  5.762967e+01  5.733921e+01
3.850000e-02  5.824078e+01  5.838793e+01  5.809364e+01
3.900000e-02  5.899712e+01  5.914617e+01  5.884807e+01
3.950000e-02  5.975345e+01  5.990441e+01  5.960249e+01
4.000000e-02  6.050977e+01  6.066264e+01  6.035690e+01
4.050000e-02  6.126608e+01  6.142086e+01  6.111131e+01
4.100000e-02  6.202237e+01  6.217906e+01  6.186569e+01
4.150000e-02  6.277863e+01  6.293722e+01  6.262004e+01
4.200000e-02  6.353485e+01  6.369534e+01  6.337436e+01
4.250000e-02  6.429101e+01  6.445340e+01  6.412861e+01
4.300000e-02  6.504708e+01  6.521136e+01  6.488279e+01
4.350000e-02  6.580302e+01  6.596920e+01  6.563684e+01
4.400000e-02  6.655880e+01  6.672686e+01  6.639073e+01
4.450000e-02  6.731434e+01  6.748429e+01  6.714440e+01
4.500000e-02  6.806957e+01  6.824139e+01  6.789776e+01
4.550000e-02  6.882438e+01  6.899806e+01  6.865071e+01
4.600000e-02  6.957863e+01  6.975415e+01  6.940311e+01
4.650000e-02  7.033214e+01  7.050949e+01  7.015480e+01
4.700000e-02  7.108470e+01  7.126385e+01  7.090555e+01
4.750000e-02  7.183602e+01  7.201695e+01  7.165509e+01
4.800000e-02  7.258580e+01  7.276848e+01  7.240312e+01
4.850000e-02  7.333367e+01  7.351806e+01  7.314927e+01
4.900000e-02  7.407921e+01  7.426527e+01  7.389315e+01
4.950000e-02  7.482199e+01  7.500965e+01  7.463433e+01
5.000000e-02  7.556154e+01  7.575071e+01  7.537238e+01
5.050000e-02  7.629740e+01  7.648796e+01  7.610684e+01
5.100000e-02  7.702910e+01  7.722093e+01  7.683726e+01
5.150000e-02  7.775621e+01  7.794918e+01  7.756323e+01
5.200000e-02  7.847833e+01  7.867230e+01  7.828435e+01
5.250000e-02  7.919513e+01  7.938998e+01  7.900028e+01
5.300000e-02  7.990634e+01  8.010195e+01  7.971072e+01
5.350000e-02  8.061174e+01  8.080804e+01  8.041545e+01
5.400000e-02  8.131122e+01  8.150813e+01  8.111431e+01
5.450000e-02  8.200469e+01  8.220218e+01  8.180721e+01
5.500000e-02  8.269216e+01  8.289022e+01  8.249411e+01
5.550000e-02  8.337368e+01  8.357231e+01  8.317505e+01
5.600000e-02  8.404934e+01  8.424857e+01  8.385011e+01
5.650000e-02  8.471928e+01  8.491916e+01  8.451941e+01
5.700000e-02  8.538367e+01  8.558425e+01  8.518309e+01
5.750000e-02  8.604267e+01  8.624403e+01  8.584131e+01
5.800000e-02  8.669648e+01  8.689871e+01  8.649424e+01
5.850000e-02  8.734528e+01  8.754847e+01  8.714208e+01
5.900000e-02  8.798925e+01  8.819351e+01  8.778500e+01
5.950000e-02  8.862859e+01  8.883402e+01  8.842317e+01
6.000000e-02  8.926347e+01  8.947017e+01  8.905677e+01
6.050000e-02  8.989406e+01  9.010214e+01  8.968597e+01
6.100000e-02  9.052051e+01  9.073010e+01  9.031093e+01
6.150000e-02  9.114299e+01  9.135419e+01  9.093180e+01
6.200000e-02  9.176164e+01  9.197456e+01  9.154871e+01
6.250000e-02  9.237657e+01  9.259136e+01  9.216179e+01
6.300000e-02  9.298793e+01  9.320469e+01  9.277117e+01
6.350000e-02  9.359581e+01  9.381468e+01  9.337695e+01
6.400000e-02  9.420032e+01  9.442142e+01  9.397923e+01
6.450000e-02  9.480155e+01  9.502501e+01  9.457810e+01
6.500000e-02  9.539959e+01  9.562552e+01  9.517366e+01
6.550000e-02  9.599449e+01  9.622302e+01  9.576597e+01
6.600000e-02  9.658634e+01  9.681757e+01  9.635512e+01
6.650000e-02  9.717518e+01  9.740921e+01  9.694115e+01
6.700000e-02  9.776106e+01  9.799799e+01  9.752413e+01
6.750000e-02  9.834401e+01  9.858395e+01  9.810408e+01
6.800000e-02  9.892407e+01  9.916709e+01  9.868105e+01
6.850000e-02  9.950126e+01  9.974745e+01  9.925506e+01
6.900000e-02  1.000756e+02  1.003250e+02  9.982612e+01
6.950000e-02  1.006470e+02  1.008998e+02  1.003942e+02
7.000000e-02  1.012156e+02  1.014719e+02  1.009594e+02
7.050000e-02  1.017813e+02  1.020411e+02  1.015216e+02
7.100000e-02  1.023441e+02  1.026075e+02  1.020808e+02
7.150000e-02  1.029040e+02  1.031711e+02  1.026369e+02
7.200000e-02  1.034608e+02  1.037317e+02  1.031900e+02
7.250000e-02  1.040146e+02  1.042893e+02  1.037400e+02
7.300000e-02  1.045653e+02  1.048439e+02  1.042867e+02
7.350000e-02  1.051128e+02  1.053953e+02  1.048302e+02
7.400000e-02  1.056569e+02  1.059435e+02  1.053703e+02
7.450000e-02  1.061976e+02  1.064883e+02  1.059070e+02
7.500000e-02  1.067348e+02  1.070296e+02  1.064401e+02
7.550000e-02  1.072683e+02  1.075672e+02  1.069695e+02
7.600000e-02  1.077981e+02  1.081011e+02  1.074951e+02
7.650000e-02  1.083239e+02  1.086310e+02  1.080167e+02
7.700000e-02  1.088456e+02  1.091569e+02  1.085343e+02
7.750000e-02  1.093630e+02  1.096784e+02  1.090476e+02
7.800000e-02  1.098761e+02  1.101956e+02  1.095566e+02
7.850000e-02  1.103846e+02  1.107081e+02  1.100610e+02
7.900000e-02  1.108884e+02  1.112159e+02  1.105609e+02
7.950000e-02  1.113873e+02  1.117188e+02  1.110559e+02
8.000000e-02  1.118813e+02  1.122166e+02  1.115460e+02
8.050000e-02  1.123701e+02  1.127092e+02  1.120310e+02
8.100000e-02  1.128537e+02  1.131964e+02  1.125109e+02
8.150000e-02  1.133319e+02  1.136782e+02  1.129855e+02
8.200000e-02  1.138046e+02  1.141544e+02  1.134548e+02
8.250000e-02  1.142718e+02  1.146250e+02  1.139186e+02
8.300000e-02  1.147333e+02  1.150898e+02  1.143769e+02
8.350000e-02  1.151892e+02  1.155489e+02  1.148295e+02
8.400000e-02  1.156393e+02  1.160021e+02  1.152766e+02
8.450000e-02  1.160837e+02  1.164494e+02  1.157180e+02
8.500000e-02  1.165223e+02  1.168909e+02  1.161537e+02
8.550000e-02  1.169551e+02  1.173264e+02  1.165837e+02
8.600000e-02  1.173820e+02  1.177561e+02  1.170080e+02
8.650000e-02  1.178033e+02  1.181799e+02  1.174266e+02
8.700000e-02  1.182187e+02  1.185979e+02  1.178396e+02
8.750000e-02  1.186285e+02  1.190101e+02  1.182469e+02
8.800000e-02  1.190325e+02  1.194165e+02  1.186486e+02
8.850000e-02  1.194310e+02  1.198172e+02  1.190447e+02
8.900000e-02  1.198239e+02  1.202124e+02  1.194354e+02
8.950000e-02  1.202113e+02  1.206020e+02  1.198206e+02
9.000000e-02  1.205932e+02  1.209861e+02  1.202004e+02
9.050000e-02  1.209698e+02  1.213648e+02  1.205749e+02
9.100000e-02  1.213411e+02  1.217382e+02  1.209441e+02
9.150000e-02  1.217072e+02  1.221063e+02  1.213081e+02
9.200000e-02  1.220682e+02  1.224694e+02  1.216670e+02
9.250000e-02  1.224241e+02  1.228274e+02  1.220209e+02
9.300000e-02  1.227751e+02  1.231804e+02  1.223699e+02
9.350000e-02  1.231213e+02  1.235286e+02  1.227139e+02
9.400000e-02  1.234627e+02  1.238721e+02  1.230532e+02
9.450000e-02  1.237993e+02  1.242108e+02  1.233879e+02
9.500000e-02  1.241314e+02  1.245450e+02  1.237179e+02
9.550000e-02  1.244591e+02  1.248747e+02  1.240434e+02
9.600000e-02  1.247822e+02  1.252001e+02  1.243644e+02
9.650000e-02  1.251011e+02  1.255211e+02  1.246811e+02
9.700000e-02  1.254157e+02  1.258379e+02  1.249936e+02
9.750000e-02  1.257262e+02  1.261506e+02  1.253019e+02
9.800000e-02  1.260326e+02  1.264592e+02  1.256061e+02
9.850000e-02  1.263351e+02  1.267638e+02  1.259063e+02
9.900000e-02  1.266336e+02  1.270646e+02  1.262026e+02
9.950000e-02  1.269283e+02  1.273616e+02  1.264950e+02
1.000000e-01  1.272193e+02  1.276549e+02  1.267838e+02
1.005000e-01  1.275067e+02  1.279446e+02  1.270688e+02
1.010000e-01  1.277904e+02  1.282307e+02  1.273502e+02
1.015000e-01  1.280707e+02  1.285133e+02  1.276282e+02
1.020000e-01  1.283475e+02  1.287925e+02  1.279026e+02
1.025000e-01  1.286210e+02  1.290683e+02  1.281738e+02
1.030000e-01  1.288912e+02  1.293409e+02  1.284416e+02
1.035000e-01  1.291582e+02  1.296103e+02  1.287062e+02
1.040000e-01  1.294220e+02  1.298765e+02  1.289676e+02
1.045000e-01  1.296828e+02  1.301396e+02  1.292259e+02
1.050000e-01  1.299405e+02  1.303998e+02  1.294812e+02
1.055000e-01  1.301952e+02  1.306569e+02  1.297336e+02
1.060000e-01  1.304471e+02  1.309112e+02  1.299830e+02
1.065000e-01  1.306961e+02  1.311626e+02  1.302295e+02
1.070000e-01  1.309423e+02  1.314113e+02  1.304733e+02
1.075000e-01  1.311857e+02  1.316572e+02  1.307143e+02
1.080000e-01  1.314265e+02  1.319004e+02  1.309525e+02
1.085000e-01  1.316646e+02  1.321410e+02  1.311882e+02
1.090000e-01  1.319001e+02  1.323790e+02  1.314212e+02
1.095000e-01  1.321331e+02  1.326144e+02  1.316518e+02
1.100000e-01  1.323635e+02  1.328473e+02  1.318797e+02
1.105000e-01  1.325916e+02  1.330778e+02  1.321053e+02
1.110000e-01  1.328172e+02  1.333059e+02  1.323284e+02
1.115000e-01  1.330404e+02  1.335316e+02  1.325492e+02
1.120000e-01  1.332613e+02  1.337549e+02  1.327676e+02
1.125000e-01  1.334799e+02  1.339760e+02  1.329838e+02
1.130000e-01  1.336962e+02  1.341948e+02  1.331977e+02
1.135000e-01  1.339103e+02  1.344113e+02  1.334093e+02
1.140000e-01  1.341222e+02  1.346257e+02  1.336188e+02
1.145000e-01  1.343320e+02  1.348378e+02  1.338262e+02
1.150000e-01  1.345396e+02  1.350479e+02  1.340314e+02
1.155000e-01  1.347452e+02  1.352558e+02  1.342345e+02
1.160000e-01  1.349487e+02  1.354617e+02  1.344356e+02
1.165000e-01  1.351501e+02  1.356655e+02  1.346347e+02
1.170000e-01  1.353496e+02  1.358673e+02  1.348318e+02
1.175000e-01  1.355470e+02  1.360672e+02  1.350269e+02
1.180000e-01  1.357425e+02  1.362650e+02  1.352201e+02
1.185000e-01  1.359361e+02  1.364610e+02  1.354113e+02
1.190000e-01  1.361278e+02  1.366550e+02  1.356007e+02
1.195000e-01  1.363177e+02  1.368471e+02  1.357882e+02
1.200000e-01  1.365056e+02  1.370373e+02  1.359739e+02
1.205000e-01  1.366918e+02  1.372258e+02  1.361578e+02
1.210000e-01  1.368761e+02  1.374124e+02  1.363399e+02
1.215000e-01  1.370587e+02  1.375972e+02  1.365202e+02
1.220000e-01  1.372395e+02  1.377802e+02  1.366988e+02
1.225000e-01  1.374186e+02  1.379615e+02  1.368757e+02
1.230000e-01  1.375959e+02  1.381410e+02  1.370508e+02
1.235000e-01  1.377716e+02  1.383189e+02  1.372243e+02
1.240000e-01  1.379456e+02  1.384950e+02  1.373962e+02
1.245000e-01  1.381179e+02  1.386695e+02  1.375664e+02
1.250000e-01  1.382886e+02  1.388423e+02  1.377349e+02
1.255000e-01  1.384577e+02  1.390135e+02  1.379019e+02
1.260000e-01  1.386252e+02  1.391831e+02  1.380673e+02
1.265000e-01  1.387911e+02  1.393510e+02  1.382311e+02
1.270000e-01  1.389554e+02  1.395174e+02  1.383933e+02
1.275000e-01  1.391182e+02  1.396823e+02  1.385541e+02
1.280000e-01  1.392794e+02  1.398455e+02  1.387133e+02
1.285000e-01  1.394391e+02  1.400073e+02  1.388710e+02
1.290000e-01  1.395973e+02  1.401675e+02  1.390272e+02
1.295000e-01  1.397541e+02  1.403262e+02  1.391819e+02
1.300000e-01  1.399093e+02  1.404835e+02  1.393352e+02
1.305000e-01  1.400632e+02  1.406393e+02  1.394871e+02
1.310000e-01  1.402155e+02  1.407936e+02  1.396375e+02
1.315000e-01  1.403665e+02  1.409465e+02  1.397865e+02
1.320000e-01  1.405160e+02  1.410979e+02  1.399341e+02
1.325000e-01  1.406642e+02  1.412480e+02  1.400804e+02
1.330000e-01  1.408109e+02  1.413966e+02  1.402252e+02
1.335000e-01  1.409563e+02  1.415439e+02  1.403687e+02
1.340000e-01  1.411004e+02  1.416898e+02  1.405109e+02
1.345000e-01  1.412431e+02  1.418344e+02  1.406518e+02
1.350000e-01  1.413845e+02  1.419776e+02  1.407914e+02
1.355000e-01  1.415245e+02  1.421195e+02  1.409296e+02
1.360000e-01  1.416633e+02  1.422600e+02  1.410666e+02
1.365000e-01  1.418008e+02  1.423993e+02  1.412023e+02
1.370000e-01  1.419370e+02  1.425372e+02  1.413368e+02
1.375000e-01  1.420720e+02  1.426739e+02  1.414700e+02
1.380000e-01  1.422057e+02  1.428094e+02  1.416019e+02
1.385000e-01  1.423381e+02  1.429436e+02  1.417327e+02
1.390000e-01  1.424694e+02  1.430766e+02  1.418622e+02
1.395000e-01  1.425995e+02  1.432083e+02  1.419906e+02
1.400000e-01  1.427283e+02  1.433388e+02  1.421178e+02
1.405000e-01  1.428560e+02  1.434682e+02  1.422438e+02
1.410000e-01  1.429825e+02  1.435963e+02  1.423687e+02
1.415000e-01  1.431079e+02  1.437233e+02  1.424924e+02
1.420000e-01  1.432321e+02  1.438491e+02  1.426150e+02
1.425000e-01  1.433551e+02  1.439738e+02  1.427364e+02
1.430000e-01  1.434771e+02  1.440974e+02  1.428568e+02
1.435000e-01  1.435979e+02  1.442198e+02  1.429761e+02
1.440000e-01  1.437177e+02  1.443410e+02  1.430943e+02
1.445000e-01  1.438363e+02  1.444612e+02  1.432114e+02
1.450000e-01  1.439539e+02  1.445803e+02  1.433274e+02
1.455000e-01  1.440704e+02  1.446983e+02  1.434424e+02
1.460000e-01  1.441858e+02  1.448153e+02  1.435564e+02
1.465000e-01  1.443002e+02  1.449312e+02  1.436693e+02
1.470000e-01  1.444136e+02  1.450460e+02  1.437811e+02
1.475000e-01  1.445259e+02  1.451598e+02  1.438920e+02
1.480000e-01  1.446372e+02  1.452725e+02  1.440019e+02
1.485000e-01  1.447476e+02  1.453843e+02  1.441108e+02
1.490000e-01  1.448569e+02  1.454950e+02  1.442188e+02
1.495000e-01  1.449653e+02  1.456048e+02  1.443258e+02
1.500000e-01  1.450726e+02  1.457135e+02  1.444318e+02
1.505000e-01  1.451791e+02  1.458213e+02  1.445369e+02
1.510000e-01  1.452846e+02  1.459281e+02  1.446410e+02
1.515000e-01  1.453891e+02  1.460340e+02  1.447442e+02
1.520000e-01  1.454927e+02  1.461390e+02  1.448465e+02
1.525000e-01  1.455955e+02  1.462430e+02  1.449479e+02
1.530000e-01  1.456973e+02  1.463461e+02  1.450484e+02
1.535000e-01  1.457982e+02  1.464483e+02  1.451480e+02
1.540000e-01  1.458982e+02  1.465496e+02  1.452468e+02
1.545000e-01  1.459973e+02  1.466500e+02  1.453446e+02
1.550000e-01  1.460956e+02  1.467496e+02  1.454416e+02
1.555000e-01  1.461930e+02  1.468482e+02  1.455378e+02
1.560000e-01  1.462896e+02  1.469460e+02  1.456331e+02
1.565000e-01  1.463853e+02  1.470430e+02  1.457276e+02
1.570000e-01  1.464802e+02  1.471390e+02  1.458213e+02
1.575000e-01  1.465742e+02  1.472343e+02  1.459142e+02
1.580000e-01  1.466675e+02  1.473287e+02  1.460062e+02
1.585000e-01  1.467599e+02  1.474224e+02  1.460975e+02
1.590000e-01  1.468516e+02  1.475152e+02  1.461880e+02
1.595000e-01  1.469424e+02  1.476072e+02  1.462777e+02
1.600000e-01  1.470325e+02  1.476984e+02  1.463666e+02
1.605000e-01  1.471218e+02  1.477889e+02  1.464548e+02
1.610000e-01  1.472104e+02  1.478785e+02  1.465422e+02
1.615000e-01  1.472982e+02  1.479674e+02  1.466289e+02
1.620000e-01  1.473852e+02  1.480556e+02  1.467148e+02
1.625000e-01  1.474715e+02  1.481430e+02  1.468001e+02
1.630000e-01  1.475571e+02  1.482297e+02  1.468846e+02
1.635000e-01  1.476420e+02  1.483156e+02  1.469684e+02
1.640000e-01  1.477262e+02  1.484008e+02  1.470515e+02
1.645000e-01  1.478096e+02  1.484853e+02  1.471339e+02
1.650000e-01  1.478924e+02  1.485691e+02  1.472156e+02
1.655000e-01  1.479744e+02  1.486522e+02  1.472967e+02
1.660000e-01  1.480558e+02  1.487345e+02  1.473771e+02
1.665000e-01  1.481365e+02  1.488162e+02  1.474568e+02
1.670000e-01  1.482166e+02  1.488973e+02  1.475358e+02
1.675000e-01  1.482959e+02  1.489776e+02  1.476142e+02
1.680000e-01  1.483747e+02  1.490574e+02  1.476920e+02
1.685000e-01  1.484528e+02  1.491364e+02  1.477691e+02
1.690000e-01  1.485302e+02  1.492148e+02  1.478456e+02
1.695000e-01  1.486070e+02  1.492926e+02  1.479214e+02
1.700000e-01  1.486832e+02  1.493698e+02  1.479966e+02
1.705000e-01  1.487588e+02  1.494463e+02  1.480713e+02
1.710000e-01  1.488337e+02  1.495222e+02  1.481453e+02
1.715000e-01  1.489081e+02  1.495975e+02  1.482187e+02
1.720000e-01  1.489819e+02  1.496722e+02  1.482915e+02
1.725000e-01  1.490550e+02  1.497463e+02  1.483638e+02
1.730000e-01  1.491276e+02  1.498198e+02  1.484355e+02
1.735000e-01  1.491997e+02  1.498927e+02  1.485066e+02
1.740000e-01  1.492711e+02  1.499650e+02  1.485772e+02
1.745000e-01  1.493420e+02  1.500367e+02  1.486472e+02
1.750000e-01  1.494123e+02  1.501079e+02  1.487167e+02
1.755000e-01  1.494820e+02  1.501785e+02  1.487856e+02
1.760000e-01  1.495512e+02  1.502485e+02  1.488540e+02
1.765000e-01  1.496199e+02  1.503180e+02  1.489218e+02
1.770000e-01  1.496880e+02  1.503869e+02  1.489891e+02
1.775000e-01  1.497556e+02  1.504553e+02  1.490559e+02
1.780000e-01  1.498226e+02  1.505232e+02  1.491221e+02
1.785000e-01  1.498892e+02  1.505905e+02  1.491879e+02
1.790000e-01  1.499552e+02  1.506573e+02  1.492531e+02
1.795000e-01  1.500207e+02  1.507236e+02  1.493178e+02
1.800000e-01  1.500857e+02  1.507894e+02  1.493821e+02
1.805000e-01  1.501502e+02  1.508546e+02  1.494458e+02
1.810000e-01  1.502142e+02  1.509194e+02  1.495091e+02
1.815000e-01  1.502778e+02  1.509837e+02  1.495718e+02
1.820000e-01  1.503408e+02  1.510475e+02  1.496341e+02
1.825000e-01  1.504034e+02  1.511108e+02  1.496959e+02
1.830000e-01  1.504655e+02  1.511737e+02  1.497573e+02
1.835000e-01  1.505271e+02  1.512361e+02  1.498182e+02
1.840000e-01  1.505883e+02  1.512980e+02  1.498786e+02
1.845000e-01  1.506490e+02  1.513594e+02  1.499386e+02
1.850000e-01  1.507092e+02  1.514203e+02  1.499981e+02
1.855000e-01  1.507690e+02  1.514808e+02  1.500573e+02
1.860000e-01  1.508284e+02  1.515408e+02  1.501159e+02
1.865000e-01  1.508873e+02  1.516004e+02  1.501741e+02
1.870000e-01  1.509457e+02  1.516595e+02  1.502319e+02
1.875000e-01  1.510038e+02  1.517182e+02  1.502893e+02
1.880000e-01  1.510614e+02  1.517765e+02  1.503462e+02
1.885000e-01  1.511186e+02  1.518343e+02  1.504028e+02
1.890000e-01  1.511753e+02  1.518917e+02  1.504589e+02
1.895000e-01  1.512317e+02  1.519487e+02  1.505146e+02
1.900000e-01  1.512876e+02  1.520053e+02  1.505699e+02
1.905000e-01  1.513431e+02  1.520615e+02  1.506248e+02
1.910000e-01  1.513983e+02  1.521172e+02  1.506793e+02
1.915000e-01  1.514530e+02  1.521726e+02  1.507334e+02
1.920000e-01  1.515073e+02  1.522275e+02  1.507871e+02
1.925000e-01  1.515613e+02  1.522821e+02  1.508404e+02
1.930000e-01  1.516148e+02  1.523362e+02  1.508934e+02
1.935000e-01  1.516680e+02  1.523900e+02  1.509460e+02
1.940000e-01  1.517208e+02  1.524434e+02  1.509982e+02
1.945000e-01  1.517732e+02  1.524964e+02  1.510500e+02
1.950000e-01  1.518252e+02  1.525490e+02  1.511014e+02
1.955000e-01  1.518769e+02  1.526013e+02  1.511525e+02
1.960000e-01  1.519282e+02  1.526532e+02  1.512032e+02
1.965000e-01  1.519791e+02  1.527047e+02  1.512536e+02
1.970000e-01  1.520297e+02  1.527558e+02  1.513036e+02
1.975000e-01  1.520799e+02  1.528066e+02  1.513532e+02
1.980000e-01  1.521298e+02  1.528570e+02  1.514025e+02
1.985000e-01  1.521793e+02  1.529071e+02  1.514515e+02
1.990000e-01  1.522284e+02  1.529568e+02  1.515001e+02
1.995000e-01  1.522773e+02  1.530061e+02  1.515484e+02
2.000000e-01  1.523258e+02  1.530552e+02  1.515964e+02
2.005000e-01  1.523739e+02  1.531038e+02  1.516440e+02
2.010000e-01  1.524217e+02  1.531522e+02  1.516913e+02
2.015000e-01  1.524692e+02  1.532001e+02  1.517383e+02
2.020000e-01  1.525164e+02  1.532478e+02  1.517850e+02
2.025000e-01  1.525633e+02  1.532952e+02  1.518313e+02
2.030000e-01  1.526098e+02  1.533422e+02  1.518774e+02
2.035000e-01  1.526560e+02  1.533889e+02  1.519231e+02
2.040000e-01  1.527019e+02  1.534353e+02  1.519685e+02
2.045000e-01  1.527475e+02  1.534814e+02  1.520136e+02
2.050000e-01  1.527928e+02  1.535272e+02  1.520584e+02
2.055000e-01  1.528377e+02  1.535726e+02  1.521029e+02
2.060000e-01  1.528824e+02  1.536177e+02  1.521471e+02
2.065000e-01  1.529268e+02  1.536626e+02  1.521910e+02
2.070000e-01  1.529708e+02  1.537071e+02  1.522346e+02
2.075000e-01  1.530146e+02  1.537513e+02  1.522779e+02
2.080000e-01  1.530581e+02  1.537952e+02  1.523209e+02
2.085000e-01  1.531013e+02  1.538389e+02  1.523637e+02
2.090000e-01  1.531442e+02  1.538822e+02  1.524061e+02
2.095000e-01  1.531868e+02  1.539253e+02  1.524483e+02
2.100000e-01  1.532291e+02  1.539680e+02  1.524902e+02
2.105000e-01  1.532712e+02  1.540105e+02  1.525318e+02
2.110000e-01  1.533129e+02  1.540527e+02  1.525731e+02
2.115000e-01  1.533544e+02  1.540946e+02  1.526142e+02
2.120000e-01  1.533956e+02  1.541363e+02  1.526550e+02
2.125000e-01  1.534366e+02  1.541776e+02  1.526956e+02
2.130000e-01  1.534773e+02  1.542187e+02  1.527359e+02
2.135000e-01  1.535177e+02  1.542595e+02  1.527759e+02
2.140000e-01  1.535579e+02  1.543001e+02  1.528156e+02
2.145000e-01  1.535977e+02  1.543404e+02  1.528551e+02
2.150000e-01  1.536374e+02  1.543804e+02  1.528944e+02
2.155000e-01  1.536768e+02  1.544202e+02  1.529334e+02
2.160000e-01  1.537159e+02  1.544597e+02  1.529721e+02
2.165000e-01  1.537548e+02  1.544990e+02  1.530106e+02
2.170000e-01  1.537934e+02  1.545380e+02  1.530489e+02
2.175000e-01  1.538318e+02  1.545767e+02  1.530869e+02
2.180000e-01  1.538700e+02  1.546153e+02  1.531247e+02
2.185000e-01  1.539079e+02  1.546535e+02  1.531622e+02
2.190000e-01  1.539455e+02  1.546916e+02  1.531995e+02
2.195000e-01  1.539829e+02  1.547293e+02  1.532365e+02
2.200000e-01  1.540201e+02  1.547668e+02  1.532733e+02
2.205000e-01  1.540570e+02  1.548041e+02  1.533099e+02
2.210000e-01  1.540937e+02  1.548412e+02  1.533463e+02
2.215000e-01  1.541302e+02  1.548780e+02  1.533824e+02
2.220000e-01  1.541664e+02  1.549146e+02  1.534183e+02
2.225000e-01  1.542025e+02  1.549510e+02  1.534540e+02
2.230000e-01  1.542383e+02  1.549871e+02  1.534895e+02
2.235000e-01  1.542739e+02  1.550230e+02  1.535247e+02
2.240000e-01  1.543093e+02  1.550587e+02  1.535598e+02
2.245000e-01  1.543444e+02  1.550942e+02  1.535946e+02
2.250000e-01  1.543793e+02  1.551295e+02  1.536292e+02
2.255000e-01  1.544141e+02  1.551645e+02  1.536636e+02
2.260000e-01  1.544486e+02  1.551994e+02  1.536978e+02
2.265000e-01  1.544828e+02  1.552340e+02  1.537317e+02
2.270000e-01  1.545169e+02  1.552683e+02  1.537655e+02
2.275000e-01  1.545508e+02  1.553025e+02  1.537990e+02
2.280000e-01  1.545844e+02  1.553365e+02  1.538324e+02
2.285000e-01  1.546179e+02  1.553702e+02  1.538655e+02
2.290000e-01  1.546511e+02  1.554037e+02  1.538985e+02
2.295000e-01  1.546841e+02  1.554370e+02  1.539312e+02
2.300000e-01  1.547170e+02  1.554701e+02  1.539638e+02
2.305000e-01  1.547496e+02  1.555031e+02  1.539961e+02
2.310000e-01  1.547820e+02  1.555358e+02  1.540283e+02
2.315000e-01  1.548143e+02  1.555683e+02  1.540603e+02
2.320000e-01  1.548463e+02  1.556006e+02  1.540921e+02
2.325000e-01  1.548782e+02  1.556327e+02  1.541237e+02
2.330000e-01  1.549099e+02  1.556647e+02  1.541551e+02
2.335000e-01  1.549414e+02  1.556964e+02  1.541863e+02
2.340000e-01  1.549727e+02  1.557280e+02  1.542173e+02
2.345000e-01  1.550038e+02  1.557594e+02  1.542482e+02
2.350000e-01  1.550347e+02  1.557906e+02  1.542788e+02
2.355000e-01  1.550655e+02  1.558216e+02  1.543093e+02
2.360000e-01  1.550960e+02  1.558525e+02  1.543396e+02
2.365000e-01  1.551264e+02  1.558831e+02  1.543697e+02
2.370000e-01  1.551566e+02  1.559136e+02  1.543997e+02
2.375000e-01  1.551866e+02  1.559439e+02  1.544294e+02
2.380000e-01  1.552165e+02  1.559740e+02  1.544590e+02
2.385000e-01  1.552462e+02  1.560039e+02  1.544884e+02
2.390000e-01  1.552757e+02  1.560337e+02  1.545177e+02
2.395000e-01  1.553050e+02  1.560632e+02  1.545468e+02
2.400000e-01  1.553342e+02  1.560926e+02  1.545757e+02
2.405000e-01  1.553631e+02  1.561218e+02  1.546045e+02
2.410000e-01  1.553920e+02  1.561509e+02  1.546331e+02
2.415000e-01  1.554206e+02  1.561797e+02  1.546615e+02
2.420000e-01  1.554491e+02  1.562084e+02  1.546898e+02
2.425000e-01  1.554774e+02  1.562370e+02  1.547179e+02
2.430000e-01  1.555056e+02  1.562653e+02  1.547458e+02
2.435000e-01  1.555336e+02  1.562935e+02  1.547736e+02
2.440000e-01  1.555614e+02  1.563216e+02  1.548012e+02
2.445000e-01  1.555891e+02  1.563495e+02  1.548287e+02
2.450000e-01  1.556166e+02  1.563772e+02  1.548560e+02
2.455000e-01  1.556440e+02  1.564048e+02  1.548831e+02
2.460000e-01  1.556712e+02  1.564322e+02  1.549101e+02
2.465000e-01  1.556982e+02  1.564595e+02  1.549370e+02
2.470000e-01  1.557251e+02  1.564866e+02  1.549637e+02
2.475000e-01  1.557519e+02  1.565136e+02  1.549902e+02
2.480000e-01  1.557785e+02  1.565404e+02  1.550166e+02
2.485000e-01  1.558049e+02  1.565670e+02  1.550428e+02
2.490000e-01  1.558312e+02  1.565935e+02  1.550689e+02
2.495000e-01  1.558574e+02  1.566199e+02  1.550949e+02
2.500000e-01  1.558834e+02  1.566461e+02  1.551207e+02
2.505000e-01  1.559092e+02  1.566721e+02  1.551464e+02
2.510000e-01  1.559350e+02  1.566980e+02  1.551719e+02
2.515000e-01  1.559605e+02  1.567238e+02  1.551973e+02
2.520000e-01  1.559860e+02  1.567494e+02  1.552225e+02
2.525000e-01  1.560112e+02  1.567749e+02  1.552476e+02
2.530000e-01  1.560364e+02  1.568002e+02  1.552726e+02
2.535000e-01  1.560614e+02  1.568254e+02  1.552974e+02
2.540000e-01  1.560863e+02  1.568505e+02  1.553220e+02
2.545000e-01  1.561110e+02  1.568754e+02  1.553466e+02
2.550000e-01  1.561356e+02  1.569001e+02  1.553710e+02
2.555000e-01  1.561601e+02  1.569248e+02  1.553953e+02
2.560000e-01  1.561844e+02  1.569493e+02  1.554195e+02
2.565000e-01  1.562086e+02  1.569737e+02  1.554435e+02
2.570000e-01  1.562327e+02  1.569979e+02  1.554675e+02
2.575000e-01  1.562566e+02  1.570220e+02  1.554912e+02
2.580000e-01  1.562804e+02  1.570460e+02  1.555149e+02
2.585000e-01  1.563041e+02  1.570698e+02  1.555384e+02
2.590000e-01  1.563277e+02  1.570936e+02  1.555618e+02
2.595000e-01  1.563511e+02  1.571171e+02  1.555851e+02
2.600000e-01  1.563744e+02  1.571406e+02  1.556082e+02
2.605000e-01  1.563976e+02  1.571639e+02  1.556312e+02
2.610000e-01  1.564206e+02  1.571871e+02  1.556541e+02
2.615000e-01  1.564436e+02  1.572102e+02  1.556769e+02
2.620000e-01  1.564664e+02  1.572331e+02  1.556996e+02
2.625000e-01  1.564890e+02  1.572560e+02  1.557221e+02
2.630000e-01  1.565116e+02  1.572787e+02  1.557445e+02
2.635000e-01  1.565340e+02  1.573013e+02  1.557668e+02
2.640000e-01  1.565563e+02  1.573237e+02  1.557890e+02
2.645000e-01  1.565786e+02  1.573461e+02  1.558110e+02
2.650000e-01  1.566006e+02  1.573683e+02  1.558329e+02
2.655000e-01  1.566226e+02  1.573904e+02  1.558548e+02
2.660000e-01  1.566444e+02  1.574124e+02  1.558765e+02
2.665000e-01  1.566662e+02  1.574343e+02  1.558981e+02
2.670000e-01  1.566878e+02  1.574560e+02  1.559196e+02
2.675000e-01  1.567093e+02  1.574776e+02  1.559409e+02
2.680000e-01  1.567307e+02  1.574991e+02  1.559622e+02
2.685000e-01  1.567519e+02  1.575205e+02  1.559833e+02
2.690000e-01  1.567731e+02  1.575418e+02  1.560043e+02
2.695000e-01  1.567941e+02  1.575630e+02  1.560253e+02
2.700000e-01  1.568151e+02  1.575841e+02  1.560461e+02
2.705000e-01  1.568359e+02  1.576050e+02  1.560668e+02
2.710000e-01  1.568566e+02  1.576259e+02  1.560874e+02
2.715000e-01  1.568773e+02  1.576467e+02  1.561079e+02
2.720000e-01  1.568978e+02  1.576673e+02  1.561283e+02
2.725000e-01  1.569182e+02  1.576879e+02  1.561486e+02
2.730000e-01  1.569385e+02  1.577083e+02  1.561688e+02
2.735000e-01  1.569588e+02  1.577286e+02  1.561889e+02
2.740000e-01  1.569789e+02  1.577489e+02  1.562088e+02
2.745000e-01  1.569989e+02  1.577690e+02  1.562287e+02
2.750000e-01  1.570188e+02  1.577890e+02  1.562485e+02
2.755000e-01  1.570386e+02  1.578089e+02  1.562682e+02
2.760000e-01  1.570582e+02  1.578287e+02  1.562878e+02
2.765000e-01  1.570778e+02  1.578484e+02  1.563073e+02
2.770000e-01  1.570973e+02  1.578680e+02  1.563267e+02
2.775000e-01  1.571167e+02  1.578875e+02  1.563460e+02
2.780000e-01  1.571360e+02  1.579069e+02  1.563652e+02
2.785000e-01  1.571552e+02  1.579262e+02  1.563842e+02
2.790000e-01  1.571743e+02  1.579454e+02  1.564032e+02
2.795000e-01  1.571933e+02  1.579645e+02  1.564221e+02
2.800000e-01  1.572122e+02  1.579835e+02  1.564409e+02
2.805000e-01  1.572310e+02  1.580024e+02  1.564596e+02
2.810000e-01  1.572497e+02  1.580212e+02  1.564783e+02
2.815000e-01  1.572684e+02  1.580399e+02  1.564968e+02
2.820000e-01  1.572869e+02  1.580585e+02  1.565152e+02
2.825000e-01  1.573053e+02  1.580771e+02  1.565336e+02
2.830000e-01  1.573237e+02  1.580955e+02  1.565519e+02
2.835000e-01  1.573419e+02  1.581139e+02  1.565700e+02
2.840000e-01  1.573601e+02  1.581321e+02  1.565881e+02
2.845000e-01  1.573782e+02  1.581503e+02  1.566061e+02
2.850000e-01  1.573961e+02  1.581683e+02  1.566240e+02
2.855000e-01  1.574140e+02  1.581863e+02  1.566418e+02
2.860000e-01  1.574318e+02  1.582042e+02  1.566595e+02
2.865000e-01  1.574496e+02  1.582220e+02  1.566771e+02
2.870000e-01  1.574672e+02  1.582397e+02  1.566946e+02
2.875000e-01  1.574847e+02  1.582574e+02  1.567121e+02
2.880000e-01  1.575022e+02  1.582749e+02  1.567295e+02
2.885000e-01  1.575196e+02  1.582924e+02  1.567468e+02
2.890000e-01  1.575369e+02  1.583098e+02  1.567640e+02
2.895000e-01  1.575541e+02  1.583271e+02  1.567811e+02
2.900000e-01  1.575712e+02  1.583443e+02  1.567982e+02
2.905000e-01  1.575883e+02  1.583614e+02  1.568152e+02
2.910000e-01  1.576052e+02  1.583784e+02  1.568320e+02
2.915000e-01  1.576221e+02  1.583954e+02  1.568488e+02
2.920000e-01  1.576389e+02  1.584122e+02  1.568655e+02
2.925000e-01  1.576556e+02  1.584290e+02  1.568821e+02
2.930000e-01  1.576722e+02  1.584457e+02  1.568987e+02
2.935000e-01  1.576887e+02  1.584623e+02  1.569151e+02
2.940000e-01  1.577052e+02  1.584788e+02  1.569315e+02
2.945000e-01  1.577215e+02  1.584952e+02  1.569478e+02
2.950000e-01  1.577378e+02  1.585116e+02  1.569641e+02
2.955000e-01  1.577541e+02  1.585279e+02  1.569802e+02
2.960000e-01  1.577702e+02  1.585441e+02  1.569963e+02
2.965000e-01  1.577863e+02  1.585603e+02  1.570123e+02
2.970000e-01  1.578023e+02  1.585764e+02  1.570283e+02
2.975000e-01  1.578182e+02  1.585924e+02  1.570441e+02
2.980000e-01  1.578341e+02  1.586083e+02  1.570599e+02
2.985000e-01  1.578499e+02  1.586242e+02  1.570756e+02
2.990000e-01  1.578656e+02  1.586399e+02  1.570913e+02
2.995000e-01  1.578812e+02  1.586556e+02  1.571069e+02
3.000000e-01  1.578968e+02  1.586713e+02  1.571223e+02
3.005000e-01  1.579123e+02  1.586868e+02  1.571378e+02
3.010000e-01  1.579277e+02  1.587023e+02  1.571531e+02
3.015000e-01  1.579431e+02  1.587177e+02  1.571684e+02
3.020000e-01  1.579583e+02  1.587331e+02  1.571836e+02
3.025000e-01  1.579735e+02  1.587484e+02  1.571987e+02
3.030000e-01  1.579887e+02  1.587635e+02  1.572138e+02
3.035000e-01  1.580037e+02  1.587786e+02  1.572288e+02
3.040000e-01  1.580187e+02  1.587937e+02  1.572437e+02
3.045000e-01  1.580336e+02  1.588086e+02  1.572586e+02
3.050000e-01  1.580484e+02  1.588235e+02  1.572734e+02
3.055000e-01  1.580632e+02  1.588383e+02  1.572881e+02
3.060000e-01  1.580779e+02  1.588531e+02  1.573027e+02
3.065000e-01  1.580925e+02  1.588677e+02  1.573173e+02
3.070000e-01  1.581071e+02  1.588823e+02  1.573318e+02
3.075000e-01  1.581216e+02  1.588969e+02  1.573463e+02
3.080000e-01  1.581360e+02  1.589114e+02  1.573607e+02
3.085000e-01  1.581504e+02  1.589258e+02  1.573750e+02
3.090000e-01  1.581647e+02  1.589401e+02  1.573892e+02
3.095000e-01  1.581789e+02  1.589544e+02  1.574034e+02
3.100000e-01  1.581931e+02  1.589687e+02  1.574175e+02
3.105000e-01  1.582072e+02  1.589829e+02  1.574316e+02
3.110000e-01  1.582212e+02  1.589970e+02  1.574455e+02
3.115000e-01  1.582352e+02  1.590110e+02  1.574595e+02
3.120000e-01  1.582491e+02  1.590250e+02  1.574733e+02
3.125000e-01  1.582630e+02  1.590389e+02  1.574871e+02
3.130000e-01  1.582768e+02  1.590527e+02  1.575008e+02
3.135000e-01  1.582905e+02  1.590665e+02  1.575145e+02
3.140000e-01  1.583042e+02  1.590802e+02  1.575282e+02
3.145000e-01  1.583178e+02  1.590938e+02  1.575417e+02
3.150000e-01  1.583313e+02  1.591074e+02  1.575552e+02
3.155000e-01  1.583448e+02  1.591209e+02  1.575687e+02
3.160000e-01  1.583582e+02  1.591344e+02  1.575821e+02
3.165000e-01  1.583716e+02  1.591478e+02  1.575954e+02
3.170000e-01  1.583849e+02  1.591611e+02  1.576087e+02
3.175000e-01  1.583981e+02  1.591744e+02  1.576219e+02
3.180000e-01  1.584113e+02  1.591876e+02  1.576350e+02
3.185000e-01  1.584244e+02  1.592008e+02  1.576481e+02
3.190000e-01  1.584375e+02  1.592139e+02  1.576611e+02
3.195000e-01  1.584505e+02  1.592269e+02  1.576740e+02
3.200000e-01  1.584634e+02  1.592399e+02  1.576869e+02
3.205000e-01  1.584763e+02  1.592529e+02  1.576998e+02
3.210000e-01  1.584892e+02  1.592658e+02  1.577125e+02
3.215000e-01  1.585019e+02  1.592786e+02  1.577253e+02
3.220000e-01  1.585147e+02  1.592914e+02  1.577380e+02
3.225000e-01  1.585273e+02  1.593041e+02  1.577506e+02
3.230000e-01  1.585399e+02  1.593167e+02  1.577632e+02
3.235000e-01  1.585525e+02  1.593293e+02  1.577757e+02
3.240000e-01  1.585650e+02  1.593419e+02  1.577881e+02
3.245000e-01  1.585775e+02  1.593543e+02  1.578006e+02
3.250000e-01  1.585898e+02  1.593668e+02  1.578129e+02
3.255000e-01  1.586022e+02  1.593791e+02  1.578252e+02
3.260000e-01  1.586145e+02  1.593915e+02  1.578375e+02
3.265000e-01  1.586267e+02  1.594037e+02  1.578497e+02
3.270000e-01  1.586389e+02  1.594159e+02  1.578618e+02
3.275000e-01  1.586510e+02  1.594281e+02  1.578739e+02
3.280000e-01  1.586631e+02  1.594402e+02  1.578860e+02
3.285000e-01  1.586751e+02  1.594522e+02  1.578980e+02
3.290000e-01  1.586871e+02  1.594642e+02  1.579099e+02
3.295000e-01  1.586990e+02  1.594762e+02  1.579218e+02
3.300000e-01  1.587109e+02  1.594881e+02  1.579336e+02
3.305000e-01  1.587227e+02  1.595000e+02  1.579454e+02
3.310000e-01  1.587344e+02  1.595118e+02  1.579571e+02
3.315000e-01  1.587462e+02  1.595235e+02  1.579688e+02
3.320000e-01  1.587578e+02  1.595352e+02  1.579804e+02
3.325000e-01  1.587694e+02  1.595469e+02  1.579920e+02
3.330000e-01  1.587810e+02  1.595585e+02  1.580035e+02
3.335000e-01  1.587925e+02  1.595701e+02  1.580149e+02
3.340000e-01  1.588040e+02  1.595815e+02  1.580264e+02
3.345000e-01  1.588154e+02  1.595930e+02  1.580378e+02
3.350000e-01  1.588267e+02  1.596044e+02  1.580491e+02
3.355000e-01  1.588381e+02  1.596157e+02  1.580604e+02
3.360000e-01  1.588493e+02  1.596270e+02  1.580716e+02
3.365000e-01  1.588605e+02  1.596383e+02  1.580828e+02
3.370000e-01  1.588717e+02  1.596495e+02  1.580940e+02
3.375000e-01  1.588828e+02  1.596606e+02  1.581050e+02
3.380000e-01  1.588939e+02  1.596717e+02  1.581161e+02
3.385000e-01  1.589049e+02  1.596827e+02  1.581271e+02
3.390000e-01  1.589159e+02  1.596937e+02  1.581381e+02
3.395000e-01  1.589268e+02  1.597047e+02  1.581490e+02
3.400000e-01  1.589377e+02  1.597156e+02  1.581598e+02
3.405000e-01  1.589486e+02  1.597265e+02  1.581707e+02
3.410000e-01  1.589594e+02  1.597373e+02  1.581814e+02
3.415000e-01  1.589701e+02  1.597481e+02  1.581922e+02
3.420000e-01  1.589808e+02  1.597588e+02  1.582028e+02
3.425000e-01  1.589915e+02  1.597695e+02  1.582135e+02
3.430000e-01  1.590021e+02  1.597802e+02  1.582241e+02
3.435000e-01  1.590127e+02  1.597908e+02  1.582346e+02
3.440000e-01  1.590233e+02  1.598014e+02  1.582451e+02
3.445000e-01  1.590338e+02  1.598120e+02  1.582556e+02
3.450000e-01  1.590442e+02  1.598224e+02  1.582660e+02
3.455000e-01  1.590547e+02  1.598329e+02  1.582764e+02
3.460000e-01  1.590650e+02  1.598433e+02  1.582868e+02
3.465000e-01  1.590753e+02  1.598536e+02  1.582971e+02
3.470000e-01  1.590856e+02  1.598639e+02  1.583074e+02
3.475000e-01  1.590959e+02  1.598741e+02  1.583176e+02
3.480000e-01  1.591061e+02  1.598843e+02  1.583278e+02
3.485000e-01  1.591162e+02  1.598945e+02  1.583379e+02
3.490000e-01  1.591263e+02  1.599046e+02  1.583480e+02
3.495000e-01  1.591364e+02  1.599147e+02  1.583580e+02
3.500000e-01  1.591464e+02  1.599248e+02  1.583681e+02
3.505000e-01  1.591564e+02  1.599347e+02  1.583780e+02
3.510000e-01  1.591663e+02  1.599447e+02  1.583879e+02
3.515000e-01  1.591762e+02  1.599546e+02  1.583978e+02
3.520000e-01  1.591861e+02  1.599645e+02  1.584077e+02
3.525000e-01  1.591959e+02  1.599743e+02  1.584175e+02
3.530000e-01  1.592057e+02  1.599841e+02  1.584272e+02
3.535000e-01  1.592154e+02  1.599939e+02  1.584369e+02
3.540000e-01  1.592251e+02  1.600036e+02  1.584466e+02
3.545000e-01  1.592348e+02  1.600133e+02  1.584563e+02
3.550000e-01  1.592444e+02  1.600230e+02  1.584659e+02
3.555000e-01  1.592540e+02  1.600326e+02  1.584754e+02
3.560000e-01  1.592636e+02  1.600422e+02  1.584849e+02
3.565000e-01  1.592731e+02  1.600517e+02  1.584944e+02
3.570000e-01  1.592825e+02  1.600612e+02  1.585039e+02
3.575000e-01  1.592920e+02  1.600707e+02  1.585133e+02
3.580000e-01  1.593014e+02  1.600801e+02  1.585227e+02
3.585000e-01  1.593108e+02  1.600895e+02  1.585320e+02
3.590000e-01  1.593201e+02  1.600988e+02  1.585414e+02
3.595000e-01  1.593294e+02  1.601081e+02  1.585506e+02
3.600000e-01  1.593386e+02  1.601174e+02  1.585599e+02
3.605000e-01  1.593478e+02  1.601266e+02  1.585691e+02
3.610000e-01  1.593570e+02  1.601358e+02  1.585783e+02
3.615000e-01  1.593662e+02  1.601449e+02  1.585874e+02
3.620000e-01  1.593753e+02  1.601540e+02  1.585965e+02
3.625000e-01  1.593843e+02  1.601631e+02  1.586056e+02
3.630000e-01  1.593934e+02  1.601722e+02  1.586146e+02
3.635000e-01  1.594024e+02  1.601812e+02  1.586236e+02
3.640000e-01  1.594113e+02  1.601901e+02  1.586326e+02
3.645000e-01  1.594203e+02  1.601991e+02  1.586415e+02
3.650000e-01  1.594292e+02  1.602080e+02  1.586504e+02
3.655000e-01  1.594380e+02  1.602168e+02  1.586592e+02
3.660000e-01  1.594468e+02  1.602257e+02  1.586680e+02
3.665000e-01  1.594556e+02  1.602345e+02  1.586768e+02
3.670000e-01  1.594644e+02  1.602433e+02  1.586855e+02
3.675000e-01  1.594731e+02  1.602520e+02  1.586942e+02
3.680000e-01  1.594818e+02  1.602607e+02  1.587029e+02
3.685000e-01  1.594904e+02  1.602694e+02  1.587115e+02
3.690000e-01  1.594991e+02  1.602780e+02  1.587201e+02
3.695000e-01  1.595077e+02  1.602866e+02  1.587287e+02
3.700000e-01  1.595162e+02  1.602952e+02  1.587372e+02
3.705000e-01  1.595247e+02  1.603037e+02  1.587457e+02
3.710000e-01  1.595332e+02  1.603122e+02  1.587542e+02
3.715000e-01  1.595417e+02  1.603207e+02  1.587627e+02
3.720000e-01  1.595501e+02  1.603292e+02  1.587711e+02
3.725000e-01  1.595585e+02  1.603376e+02  1.587794e+02
3.730000e-01  1.595668e+02  1.603459e+02  1.587878e+02
3.735000e-01  1.595752e+02  1.603542e+02  1.587961e+02
3.740000e-01  1.595835e+02  1.603625e+02  1.588044e+02
3.745000e-01  1.595917e+02  1.603708e+02  1.588126e+02
3.750000e-01  1.595999e+02  1.603790e+02  1.588208e+02
3.755000e-01  1.596081e+02  1.603872e+02  1.588290e+02
3.760000e-01  1.596163e+02  1.603954e+02  1.588372e+02
3.765000e-01  1.596244e+02  1.604036e+02  1.588453e+02
3.770000e-01  1.596325e+02  1.604117e+02  1.588534e+02
3.775000e-01  1.596406e+02  1.604198e+02  1.588615e+02
3.780000e-01  1.596486e+02  1.604278e+02  1.588695e+02
3.785000e-01  1.596567e+02  1.604358e+02  1.588775e+02
3.790000e-01  1.596646e+02  1.604438e+02  1.588855e+02
3.795000e-01  1.596726e+02  1.604518e+02  1.588934e+02
3.800000e-01  1.596805e+02  1.604597e+02  1.589013e+02
3.805000e-01  1.596884e+02  1.604676e+02  1.589092e+02
3.810000e-01  1.596963e+02  1.604755e+02  1.589170e+02
3.815000e-01  1.597041e+02  1.604833e+02  1.589249e+02
3.820000e-01  1.597119e+02  1.604912e+02  1.589327e+02
3.825000e-01  1.597197e+02  1.604989e+02  1.589404e+02
3.830000e-01  1.597274e+02  1.605067e+02  1.589481e+02
3.835000e-01  1.597351e+02  1.605144e+02  1.589558e+02
3.840000e-01  1.597428e+02  1.605221e+02  1.589635e+02
3.845000e-01  1.597505e+02  1.605297e+02  1.589712e+02
3.850000e-01  1.597581e+02  1.605374e+02  1.589788e+02
3.855000e-01  1.597657e+02  1.605450e+02  1.589864e+02
3.860000e-01  1.597733e+02  1.605526e+02  1.589940e+02
3.865000e-01  1.597808e+02  1.605601e+02  1.590015e+02
3.870000e-01  1.597884e+02  1.605677e+02  1.590091e+02
3.875000e-01  1.597959e+02  1.605752e+02  1.590166e+02
3.880000e-01  1.598033e+02  1.605827e+02  1.590240e+02
3.885000e-01  1.598108e+02  1.605901e+02  1.590314e+02
3.890000e-01  1.598182e+02  1.605975e+02  1.590388e+02
3.895000e-01  1.598256e+02  1.606049e+02  1.590462e+02
3.900000e-01  1.598329e+02  1.606123e+02  1.590535e+02
3.905000e-01  1.598402e+02  1.606196e+02  1.590608e+02
3.910000e-01  1.598475e+02  1.606269e+02  1.590681e+02
3.915000e-01  1.598548e+02  1.606342e+02  1.590754e+02
3.920000e-01  1.598620e+02  1.606414e+02  1.590826e+02
3.925000e-01  1.598693e+02  1.606487e+02  1.590899e+02
3.930000e-01  1.598765e+02  1.606559e+02  1.590971e+02
3.935000e-01  1.598836e+02  1.606630e+02  1.591042e+02
3.940000e-01  1.598908e+02  1.606702e+02  1.591114e+02
3.945000e-01  1.598979e+02  1.606773e+02  1.591185e+02
3.950000e-01  1.599050e+02  1.606844e+02  1.591256e+02
3.955000e-01  1.599120e+02  1.606914e+02  1.591326e+02
3.960000e-01  1.599191e+02  1.606985e+02  1.591396e+02
3.965000e-01  1.599261e+02  1.607055e+02  1.591466e+02
3.970000e-01  1.599330e+02  1.607125e+02  1.591536e+02
3.975000e-01  1.599400e+02  1.607194e+02  1.591606e+02
3.980000e-01  1.599469e+02  1.607264e+02  1.591675e+02
3.985000e-01  1.599538e+02  1.607333e+02  1.591744e+02
3.990000e-01  1.599607e+02  1.607402e+02  1.591813e+02
3.995000e-01  1.599676e+02  1.607470e+02  1.591882e+02
4.000000e-01  1.599744e+02  1.607539e+02  1.591950e+02
4.005000e-01  1.599812e+02  1.607607e+02  1.592018e+02
4.010000e-01  1.599880e+02  1.607674e+02  1.592086e+02
4.015000e-01  1.599948e+02  1.607742e+02  1.592154e+02
4.020000e-01  1.600015e+02  1.607809e+02  1.592221e+02
4.025000e-01  1.600082e+02  1.607876e+02  1.592288e+02
4.030000e-01  1.600149e+02  1.607943e+02  1.592355e+02
4.035000e-01  1.600216e+02  1.608010e+02  1.592422e+02
4.040000e-01  1.600282e+02  1.608077e+02  1.592488e+02
4.045000e-01  1.600349e+02  1.608143e+02  1.592554e+02
4.050000e-01  1.600415e+02  1.608209e+02  1.592620e+02
4.055000e-01  1.600480e+02  1.608275e+02  1.592686e+02
4.060000e-01  1.600546e+02  1.608340e+02  1.592751e+02
4.065000e-01  1.600611e+02  1.608405e+02  1.592816e+02
4.070000e-01  1.600676e+02  1.608470e+02  1.592881e+02
4.075000e-01  1.600741e+02  1.608535e+02  1.592946e+02
4.080000e-01  1.600805e+02  1.608600e+02  1.593011e+02
4.085000e-01  1.600870e+02  1.608664e+02  1.593075e+02
4.090000e-01  1.600934e+02  1.608728e+02  1.593139e+02
4.095000e-01  1.600998e+02  1.608792e+02  1.593203e+02
4.100000e-01  1.601061e+02  1.608856e+02  1.593267e+02
4.105000e-01  1.601125e+02  1.608920e+02  1.593330e+02
4.110000e-01  1.601188e+02  1.608983e+02  1.593393e+02
4.115000e-01  1.601251e+02  1.609046e+02  1.593456e+02
4.120000e-01  1.601314e+02  1.609109e+02  1.593519e+02
4.125000e-01  1.601376e+02  1.609171e+02  1.593582e+02
4.130000e-01  1.601439e+02  1.609233e+02  1.593644e+02
4.135000e-01  1.601501e+02  1.609296e+02  1.593707e+02
4.140000e-01  1.601563e+02  1.609357e+02  1.593769e+02
4.145000e-01  1.601625e+02  1.609419e+02  1.593830e+02
4.150000e-01  1.601686e+02  1.609481e+02  1.593892e+02
4.155000e-01  1.601747e+02  1.609542e+02  1.593953e+02
4.160000e-01  1.601808e+02  1.609603e+02  1.594014e+02
4.165000e-01  1.601869e+02  1.609664e+02  1.594075e+02
4.170000e-01  1.601930e+02  1.609725e+02  1.594135e+02
4.175000e-01  1.601990e+02  1.609785e+02  1.594196e+02
4.180000e-01  1.602050e+02  1.609845e+02  1.594256e+02
4.185000e-01  1.602110e+02  1.609905e+02  1.594316e+02
4.190000e-01  1.602170e+02  1.609965e+02  1.594376e+02
4.195000e-01  1.602230e+02  1.610025e+02  1.594435e+02
4.200000e-01  1.602289e+02  1.610084e+02  1.594495e+02
4.205000e-01  1.602348e+02  1.610143e+02  1.594554e+02
4.210000e-01  1.602407e+02  1.610202e+02  1.594613e+02
4.215000e-01  1.602466e+02  1.610261e+02  1.594672e+02
4.220000e-01  1.602525e+02  1.610319e+02  1.594730e+02
4.225000e-01  1.602583e+02  1.610378e+02  1.594789e+02
4.230000e-01  1.602642e+02  1.610436e+02  1.594847e+02
4.235000e-01  1.602699e+02  1.610494e+02  1.594905e+02
4.240000e-01  1.602757e+02  1.610552e+02  1.594963e+02
4.245000e-01  1.602815e+02  1.610609e+02  1.595021e+02
4.250000e-01  1.602872e+02  1.610666e+02  1.595078e+02
4.255000e-01  1.602929e+02  1.610723e+02  1.595135e+02
4.260000e-01  1.602986e+02  1.610780e+02  1.595192e+02
4.265000e-01  1.603043e+02  1.610837e+02  1.595249e+02
4.270000e-01  1.603100e+02  1.610894e+02  1.595306e+02
4.275000e-01  1.603156e+02  1.610950e+02  1.595363e+02
4.280000e-01  1.603213e+02  1.611006e+02  1.595419e+02
4.285000e-01  1.603268e+02  1.611062e+02  1.595475e+02
4.290000e-01  1.603324e+02  1.611118e+02  1.595530e+02
4.295000e-01  1.603380e+02  1.611174e+02  1.595586e+02
4.300000e-01  1.603435e+02  1.611229e+02  1.595641e+02
4.305000e-01  1.603490e+02  1.611284e+02  1.595696e+02
4.310000e-01  1.603545e+02  1.611339e+02  1.595752e+02
4.315000e-01  1.603600e+02  1.611394e+02  1.595806e+02
4.320000e-01  1.603655e+02  1.611449e+02  1.595861e+02
4.325000e-01  1.603710e+02  1.611504e+02  1.595915e+02
4.330000e-01  1.603764e+02  1.611558e+02  1.595970e+02
4.335000e-01  1.603818e+02  1.611612e+02  1.596024e+02
4.340000e-01  1.603872e+02  1.611666e+02  1.596078e+02
4.345000e-01  1.603926e+02  1.611720e+02  1.596132e+02
4.350000e-01  1.603980e+02  1.611774e+02  1.596186e+02
4.355000e-01  1.604033e+02  1.611827e+02  1.596240e+02
4.360000e-01  1.604087e+02  1.611881e+02  1.596293e+02
4.365000e-01  1.604140e+02  1.611934e+02  1.596347e+02
4.370000e-01  1.604193e+02  1.611987e+02  1.596400e+02
4.375000e-01  1.604246e+02  1.612039e+02  1.596453e+02
4.380000e-01  1.604299e+02  1.612092e+02  1.596505e+02
4.385000e-01  1.604351e+02  1.612144e+02  1.596558e+02
4.390000e-01  1.604403e+02  1.612196e+02  1.596610e+02
4.395000e-01  1.604455e+02  1.612248e+02  1.596662e+02
4.400000e-01  1.604507e+02  1.612300e+02  1.596714e+02
4.405000e-01  1.604559e+02  1.612351e+02  1.596766e+02
4.410000e-01  1.604610e+02  1.612403e+02  1.596818e+02
4.415000e-01  1.604661e+02  1.612454e+02  1.596869e+02
4.420000e-01  1.604713e+02  1.612505e+02  1.596920e+02
4.425000e-01  1.604764e+02  1.612556e+02  1.596971e+02
4.430000e-01  1.604814e+02  1.612606e+02  1.597022e+02
4.435000e-01  1.604865e+02  1.612657e+02  1.597073e+02
4.440000e-01  1.604916e+02  1.612708e+02  1.597124e+02
4.445000e-01  1.604966e+02  1.612758e+02  1.597174e+02
4.450000e-01  1.605016e+02  1.612808e+02  1.597225e+02
4.455000e-01  1.605067e+02  1.612858e+02  1.597275e+02
4.460000e-01  1.605117e+02  1.612909e+02  1.597325e+02
4.465000e-01  1.605167e+02  1.612958e+02  1.597375e+02
4.470000e-01  1.605216e+02  1.613008e+02  1.597424e+02
4.475000e-01  1.605266e+02  1.613058e+02  1.597474e+02
4.480000e-01  1.605315e+02  1.613107e+02  1.597523e+02
4.485000e-01  1.605364e+02  1.613156e+02  1.597573e+02
4.490000e-01  1.605413e+02  1.613205e+02  1.597622e+02
4.495000e-01  1.605462e+02  1.613254e+02  1.597670e+02
4.500000e-01  1.605511e+02  1.613302e+02  1.597719e+02
4.505000e-01  1.605559e+02  1.613350e+02  1.597768e+02
4.510000e-01  1.605607e+02  1.613399e+02  1.597816e+02
4.515000e-01  1.605655e+02  1.613447e+02  1.597864e+02
4.520000e-01  1.605703e+02  1.613494e+02  1.597912e+02
4.525000e-01  1.605751e+02  1.613542e+02  1.597960e+02
4.530000e-01  1.605799e+02  1.613589e+02  1.598008e+02
4.535000e-01  1.605846e+02  1.613637e+02  1.598055e+02
4.540000e-01  1.605893e+02  1.613684e+02  1.598102e+02
4.545000e-01  1.605941e+02  1.613732e+02  1.598150e+02
4.550000e-01  1.605988e+02  1.613779e+02  1.598197e+02
4.555000e-01  1.606035e+02  1.613826e+02  1.598244e+02
4.560000e-01  1.606082e+02  1.613873e+02  1.598291e+02
4.565000e-01  1.606128e+02  1.613919e+02  1.598337e+02
4.570000e-01  1.606175e+02  1.613966e+02  1.598384e+02
4.575000e-01  1.606221e+02  1.614012e+02  1.598431e+02
4.580000e-01  1.606268e+02  1.614058e+02  1.598477e+02
4.585000e-01  1.606314e+02  1.614104e+02  1.598523e+02
4.590000e-01  1.606359e+02  1.614150e+02  1.598569e+02
4.595000e-01  1.606405e+02  1.614195e+02  1.598615e+02
4.600000e-01  1.606451e+02  1.614241e+02  1.598661e+02
4.605000e-01  1.606496e+02  1.614286e+02  1.598706e+02
4.610000e-01  1.606542e+02  1.614332e+02  1.598752e+02
4.615000e-01  1.606587e+02  1.614377e+02  1.598797e+02
4.620000e-01  1.606632e+02  1.614422e+02  1.598843e+02
4.625000e-01  1.606677e+02  1.614467e+02  1.598888e+02
4.630000e-01  1.606722e+02  1.614512e+02  1.598933e+02
4.635000e-01  1.606767e+02  1.614556e+02  1.598977e+02
4.640000e-01  1.606811e+02  1.614601e+02  1.599022e+02
4.645000e-01  1.606856e+02  1.614645e+02  1.599066e+02
4.650000e-01  1.606900e+02  1.614689e+02  1.599111e+02
4.655000e-01  1.606944e+02  1.614733e+02  1.599155e+02
4.660000e-01  1.606988e+02  1.614777e+02  1.599199e+02
4.665000e-01  1.607032e+02  1.614820e+02  1.599243e+02
4.670000e-01  1.607075e+02  1.614864e+02  1.599286e+02
4.675000e-01  1.607119e+02  1.614907e+02  1.599330e+02
4.680000e-01  1.607162e+02  1.614951e+02  1.599373e+02
4.685000e-01  1.607205e+02  1.614994e+02  1.599417e+02
4.690000e-01  1.607249e+02  1.615037e+02  1.599460e+02
4.695000e-01  1.607292e+02  1.615080e+02  1.599503e+02
4.700000e-01  1.607334e+02  1.615123e+02  1.599546e+02
4.705000e-01  1.607377e+02  1.615166e+02  1.599589e+02
4.710000e-01  1.607420e+02  1.615208e+02  1.599632e+02
4.715000e-01  1.607462e+02  1.615251e+02  1.599674e+02
4.720000e-01  1.607505e+02  1.615293e+02  1.599717e+02
4.725000e-01  1.607547e+02  1.615335e+02  1.599759e+02
4.730000e-01  1.607589e+02  1.615377e+02  1.599801e+02
4.735000e-01  1.607631e+02  1.615419e+02  1.599843e+02
4.740000e-01  1.607673e+02  1.615461e+02  1.599885e+02
4.745000e-01  1.607715e+02  1.615503e+02  1.599927e+02
4.750000e-01  1.607756e+02  1.615544e+02  1.599969e+02
4.755000e-01  1.607798e+02  1.615586e+02  1.600010e+02
4.760000e-01  1.607839e+02  1.615627e+02  1.600051e+02
4.765000e-01  1.607880e+02  1.615668e+02  1.600093e+02
4.770000e-01  1.607921e+02  1.615709e+02  1.600134e+02
4.775000e-01  1.607962e+02  1.615750e+02  1.600174e+02
4.780000e-01  1.608003e+02  1.615791e+02  1.600215e+02
4.785000e-01  1.608044e+02  1.615831e+02  1.600256e+02
4.790000e-01  1.608084e+02  1.615872e+02  1.600297e+02
4.795000e-01  1.608125e+02  1.615912e+02  1.600337e+02
4.800000e-01  1.608165e+02  1.615952e+02  1.600378e+02
4.805000e-01  1.608205e+02  1.615993e+02  1.600418e+02
4.810000e-01  1.608246e+02  1.616033e+02  1.600459e+02
4.815000e-01  1.608286e+02  1.616072e+02  1.600499e+02
4.820000e-01  1.608326e+02  1.616112e+02  1.600539e+02
4.825000e-01  1.608365e+02  1.616152e+02  1.600579e+02
4.830000e-01  1.608405e+02  1.616191e+02  1.600619e+02
4.835000e-01  1.608445e+02  1.616231e+02  1.600658e+02
4.840000e-01  1.608484e+02  1.616270e+02  1.600698e+02
4.845000e-01  1.608523e+02  1.616309e+02  1.600737e+02
4.850000e-01  1.608562e+02  1.616348e+02  1.600776e+02
4.855000e-01  1.608601e+02  1.616387e+02  1.600816e+02
4.860000e-01  1.608640e+02  1.616426e+02  1.600855e+02
4.865000e-01  1.608679e+02  1.616464e+02  1.600893e+02
4.870000e-01  1.608718e+02  1.616503e+02  1.600932e+02
4.875000e-01  1.608756e+02  1.616541e+02  1.600971e+02
4.880000e-01  1.608795e+02  1.616580e+02  1.601010e+02
4.885000e-01  1.608833e+02  1.616618e+02  1.601048e+02
4.890000e-01  1.608871e+02  1.616656e+02  1.601086e+02
4.895000e-01  1.608909e+02  1.616694e+02  1.601125e+02
4.900000e-01  1.608947e+02  1.616732e+02  1.601163e+02
4.905000e-01  1.608985e+02  1.616770e+02  1.601201e+02
4.910000e-01  1.609023e+02  1.616807e+02  1.601239e+02
4.915000e-01  1.609061e+02  1.616845e+02  1.601277e+02
4.920000e-01  1.609098e+02  1.616882e+02  1.601314e+02
4.925000e-01  1.609136e+02  1.616920e+02  1.601352e+02
4.930000e-01  1.609173e+02  1.616957e+02  1.601389e+02
4.935000e-01  1.609210e+02  1.616994e+02  1.601426e+02
4.940000e-01  1.609247e+02  1.617031e+02  1.601464e+02
4.945000e-01  1.609284e+02  1.617068e+02  1.601501e+02
4.950000e-01  1.609321e+02  1.617105e+02  1.601538e+02
4.955000e-01  1.609358e+02  1.617142e+02  1.601574e+02
4.960000e-01  1.609395e+02  1.617178e+02  1.601611e+02
4.965000e-01  1.609431e+02  1.617215e+02  1.601648e+02
4.970000e-01  1.609468e+02  1.617251e+02  1.601684e+02
4.975000e-01  1.609504e+02  1.617287e+02  1.601721e+02
4.980000e-01  1.609540e+02  1.617323e+02  1.601757e+02
4.985000e-01  1.609576e+02  1.617359e+02  1.601793e+02
4.990000e-01  1.609612e+02  1.617395e+02  1.601829e+02
4.995000e-01  1.609648e+02  1.617431e+02  1.601865e+02
5.000000e-01  1.609684e+02  1.617466e+02  1.601901e+02


==> fig4ba.dat <==
x   y   y-max   y-min
5.000000e-01  1.625414e+02  1.636551e+02  1.614276e+02


==> fig4bb.dat <==
x   y   y-max   y-min
5.000000e-01  1.616479e+02  1.630116e+02  1.602842e+02


==> fig4bc.dat <==
x   y   y-max   y-min
5.000000e-01  1.609684e+02  1.617466e+02  1.601901e+02


==> fig6a.dat <==
26.965862 4.0013059e-08
29.150652 2.0006529e-08
29.746504 2.0006529e-08
30.73959 2.0006529e-08
33.321615 2.0006529e-08
34.513319 4.0013059e-08
34.910554 2.0006529e-08
35.705023 2.0006529e-08
35.90364 2.0006529e-08
36.102258 2.0006529e-08
36.300875 6.0019588e-08
37.095344 4.0013059e-08
37.691196 2.0006529e-08
40.471838 4.0013059e-08
42.060777 2.0006529e-08
43.053863 2.0006529e-08
43.252481 2.0006529e-08
43.451098 2.0006529e-08
44.04695 2.0006529e-08
44.245567 2.0006529e-08
44.444185 2.0006529e-08
45.238654 2.0006529e-08
45.437271 4.0013059e-08
45.834506 4.0013059e-08
46.033123 6.0019588e-08
46.23174 4.0013059e-08
46.430358 4.0013059e-08
46.628975 2.0006529e-08
46.827592 2.0006529e-08
47.02621 2.0006529e-08
47.224827 2.0006529e-08
47.423444 2.0006529e-08
48.019296 2.0006529e-08
48.217913 2.0006529e-08
48.615148 2.0006529e-08
49.012383 4.0013059e-08
49.211 4.0013059e-08
49.409617 2.0006529e-08
49.608235 6.0019588e-08
50.204087 6.0019588e-08
50.402704 4.0013059e-08
50.799938 4.0013059e-08
50.998556 6.0019588e-08
51.197173 4.0013059e-08
51.39579 4.0013059e-08
51.594408 8.0026117e-08
51.793025 4.0013059e-08
51.991642 4.0013059e-08
52.19026 6.0019588e-08
52.388877 8.0026117e-08
52.587494 1.0003265e-07
52.786112 4.0013059e-08
52.984729 8.0026117e-08
53.183346 6.0019588e-08
53.381963 6.0019588e-08
53.779198 8.0026117e-08
53.977815 4.0013059e-08
54.176433 4.0013059e-08
54.37505 2.0006529e-08
54.573667 6.0019588e-08
54.772285 8.0026117e-08
54.970902 8.0026117e-08
55.169519 8.0026117e-08
55.368137 1.6005223e-07
55.566754 8.0026117e-08
55.765371 6.0019588e-08
55.963988 6.0019588e-08
56.162606 4.0013059e-08
56.361223 1.0003265e-07
56.55984 6.0019588e-08
56.758458 1.0003265e-07
56.957075 1.2003918e-07
57.155692 6.0019588e-08
57.35431 1.0003265e-07
57.552927 8.0026117e-08
57.751544 1.8005876e-07
57.950162 2.8009141e-07
58.148779 2.6008488e-07
58.347396 4.6015017e-07
58.546013 4.2013712e-07
58.744631 9.2030035e-07
58.943248 1.1803852e-06
59.141865 1.4804832e-06
59.340483 1.4804832e-06
59.5391 2.5208227e-06
59.737717 3.3210839e-06
59.936335 3.6211818e-06
60.134952 4.3014038e-06
60.333569 3.9012732e-06
60.532187 5.2817237e-06
60.730804 5.5017956e-06
60.929421 6.3820829e-06
61.128038 7.5624681e-06
61.326656 8.6028076e-06
61.525273 9.863219e-06
61.72389 1.1203656e-05
61.922508 1.2644127e-05
62.121125 1.5745139e-05
62.319742 1.5405028e-05
62.51836 1.7425687e-05
62.716977 1.9846477e-05
62.915594 2.2327287e-05
63.114212 2.23673e-05
63.312829 2.4528005e-05
63.511446 2.5288253e-05
63.710063 2.6388612e-05
63.908681 2.7889102e-05
64.107298 2.7468965e-05
64.305915 3.0229866e-05
64.504533 3.2810708e-05
64.70315 3.4751341e-05
64.901767 3.6311851e-05
65.100385 3.6311851e-05
65.299002 3.7672295e-05
65.497619 4.1033392e-05
65.696237 4.1913679e-05
65.894854 4.1493542e-05
66.093471 4.4234436e-05
66.292088 4.5114724e-05
66.490706 4.6675233e-05
66.689323 5.0096349e-05
66.88794 5.0676539e-05
67.086558 5.4317727e-05
67.285175 5.6958589e-05
67.483792 6.0379706e-05
67.68241 6.4501051e-05
67.881027 7.4344263e-05
68.079644 8.7208461e-05
68.278262 0.00011073614
68.476879 0.00013892534
68.675496 0.00018800136
68.874113 0.00024554013
69.072731 0.0003177437
69.271348 0.00040157106
69.469965 0.00051456793
69.668583 0.00063962875
69.8672 0.00077411264
70.065817 0.00090057391
70.264435 0.0010045278
70.463052 0.0010751909
70.661669 0.0011137435
70.860287 0.0011393318
71.058904 0.0011296887
71.257521 0.0010890354
71.456138 0.0010345576
71.654756 0.00099250391
71.853373 0.00095903299
72.05199 0.00093422489
72.250608 0.00091207767
72.449225 0.00090423511
72.647842 0.00088846996
72.84646 0.00088658935
73.045077 0.00086202133
73.243694 0.00085767991
73.442312 0.00085065762
73.640929 0.00084401545
73.839546 0.00083347201
74.038163 0.0008312913
74.236781 0.00083329195
74.435398 0.00082779016
74.634015 0.00081668653
74.832633 0.00081830706
75.03125 0.00081906731
75.229867 0.0008064632
75.428485 0.00081488595
75.627102 0.00081150484
75.825719 0.00080518278
76.024337 0.00080640318
76.222954 0.00080202175
76.421571 0.00079782038
76.620188 0.00079686006
76.818806 0.00079443927
77.017423 0.00080304208
77.21604 0.00079898076
77.414658 0.00078825726
77.613275 0.00079874068
77.811892 0.00079441927
78.01051 0.00079762031
78.209127 0.00079325889
78.407744 0.00078377579
78.606362 0.00079003784
78.804979 0.00078909753
79.003596 0.00078903751
79.202213 0.00079017788
79.400831 0.00079668
79.599448 0.00079097814
79.798065 0.00079133826
79.996683 0.00078827726
80.1953 0.00078719691
80.393917 0.00079401914
80.592535 0.00079157834
80.791152 0.00078665673
80.989769 0.00079029792
81.188386 0.00079836055
81.387004 0.00079065804
81.585621 0.00078805719
81.784238 0.00079583973
81.982856 0.00079259867
82.181473 0.00079387909
82.38009 0.0007972802
82.578708 0.00079181842
82.777325 0.00079539959
82.975942 0.00080068131
83.17456 0.00079471936
83.373177 0.00079730021
83.571794 0.00079487942
83.770411 0.00080344221
83.969029 0.00080304208
84.167646 0.0007960398
84.366263 0.00079437925
84.564881 0.00080360226
84.763498 0.00080950419
84.962115 0.0008101444
85.160733 0.00080258193
85.35935 0.00079740024
85.557967 0.00081062456
85.756585 0.00079952093
85.955202 0.00080038121
86.153819 0.00081502599
86.352436 0.00080330217
86.551054 0.00080618311
86.749671 0.00080460259
86.948288 0.00081130478
87.146906 0.00081514603
87.345523 0.00081432576
87.54414 0.00081086463
87.742758 0.00080360226
87.941375 0.000815066
88.139992 0.00082012766
88.33861 0.00082158813
88.537227 0.00081800696
88.735844 0.00081784691
88.934461 0.00082146809
89.133079 0.00081726672
89.331696 0.00082070785
89.530313 0.00082124802
89.728931 0.00082618963
89.927548 0.00081756682
90.126165 0.0008153461
90.324783 0.00083175145
90.5234 0.00082518931
90.722017 0.00082905057
90.920635 0.00083091118
91.119252 0.00082891052
91.317869 0.00082963076
91.516486 0.00083391216
91.715104 0.00083859368
91.913721 0.00083473242
92.112338 0.0008349725
92.310956 0.00082995086
92.509573 0.00083979407
92.70819 0.00083809352
92.906808 0.00084251496
93.105425 0.00084505579
93.304042 0.00084077439
93.50266 0.00084963729
93.701277 0.0008435353
93.899894 0.00084099447
94.098511 0.00084437557
94.297129 0.00084451562
94.495746 0.00084681637
94.694363 0.00085283833
94.892981 0.00084729652
95.091598 0.00085079767
95.290215 0.00085293836
95.488833 0.00086228141
95.68745 0.00085727978
95.886067 0.00085876026
96.084685 0.00084973732
96.283302 0.00086532241
96.481919 0.00086080093
96.680536 0.00086306167
96.879154 0.00086226141
97.077771 0.0008686835
97.276388 0.00086268154
97.475006 0.0008686635
97.673623 0.00086790325
97.87224 0.00087136438
98.070858 0.00087930697
98.269475 0.00086734307
98.468092 0.00087012397
98.66671 0.00086798327
98.865327 0.00087208461
99.063944 0.00087212463
99.262561 0.0008784667
99.461179 0.00087428533
99.659796 0.00087730632
99.858413 0.00087850671
100.05703 0.000885529
100.25565 0.00088730958
100.45427 0.00087964708
100.65288 0.00088534894
100.8515 0.00089475201
101.05012 0.00088770971
101.24873 0.00088834992
101.44735 0.00089453194
101.64597 0.00090183432
101.84459 0.00089171102
102.0432 0.00089945355
102.24182 0.00090521543
102.44044 0.00090325479
102.63906 0.00090961686
102.83767 0.00090069395
103.03629 0.00090357489
103.23491 0.00091980019
103.43352 0.00091970015
103.63214 0.00092102058
103.83076 0.00092302124
104.02938 0.00092682248
104.22799 0.00092982346
104.42661 0.00093228426
104.62523 0.00093692577
104.82385 0.00092868308
105.02246 0.00094460828
105.22108 0.00094568863
105.4197 0.00094782933
105.61832 0.0009501701
105.81693 0.00095491164
106.01555 0.0009575325
106.21417 0.00095555185
106.41278 0.00096383456
106.6114 0.00096785587
106.81002 0.00097679879
107.00864 0.00097271746
107.20725 0.00097909954
107.40587 0.0009860418
107.60449 0.00099058329
107.80311 0.0009979857
108.00172 0.0010082891
108.20034 0.0010087092
108.39896 0.0010150113
108.59757 0.0010219335
108.79619 0.0010365383
108.99481 0.0010400994
109.19343 0.0010394592
109.39204 0.001044981
109.59066 0.001057085
109.78928 0.0010674484
109.9879 0.0010671483
110.18651 0.001078692
110.38513 0.0011009393
110.58375 0.0011056008
110.78237 0.001109322
110.98098 0.0011222863
111.1796 0.0011382115
111.37822 0.0011485949
111.57683 0.0011602186
111.77545 0.0011681412
111.97407 0.001185747
112.17269 0.0011933495
112.3713 0.0012051333
112.56992 0.0012086344
112.76854 0.0012140962
112.96716 0.001244046
113.16577 0.0012504681
113.36439 0.0012568502
113.56301 0.0012727154
113.76162 0.0012890807
113.96024 0.001302185
114.15886 0.0013118081
114.35748 0.0013258527
114.55609 0.0013487002
114.75471 0.0013483801
114.95333 0.0013842918
115.15195 0.0014024777
115.35056 0.0014250651
115.54918 0.001461697
115.7478 0.0015033706
115.94642 0.0015499058
116.14503 0.0016152271
116.34365 0.0016840496
116.54227 0.0017668966
116.74088 0.0018614675
116.9395 0.0019897694
117.13812 0.0020947236
117.33674 0.0022134824
117.53535 0.0023267994
117.73397 0.0024381757
117.93259 0.0025500722
118.13121 0.0026438428
118.32982 0.0026989808
118.52844 0.0027685235
118.72706 0.0028155389
118.92567 0.0028387665
119.12429 0.0028538714
119.32291 0.0028478894
119.52153 0.0028551918
119.72014 0.0028448484
119.91876 0.0028359455
120.11738 0.0028394467
120.316 0.0028327845
120.51461 0.0028241417
120.71323 0.002816059
120.91185 0.0028130181
121.11047 0.0028293234
121.30908 0.002837426
121.5077 0.0028520908
121.70632 0.0028486097
121.90493 0.0028521508
122.10355 0.0028645149
122.30217 0.0028697566
122.50079 0.002892664
122.6994 0.0028912236
122.89802 0.0029099097
123.09664 0.0029228139
123.29526 0.0029183924
123.49387 0.0029265951
123.69249 0.002907929
123.89111 0.0029331373
124.08972 0.002929136
124.28834 0.0029145512
124.48696 0.0029272954
124.68558 0.0029376987
124.88419 0.0029275554
125.08281 0.0029382989
125.28143 0.0029288559
125.48005 0.0029203531
125.67866 0.0029427204
125.87728 0.0029521235
126.0759 0.0029428804
126.27452 0.0029428404
126.47313 0.0029561648
126.67175 0.0029621467
126.87037 0.0029786721
127.06898 0.002996558
127.2676 0.002987515
127.46622 0.0029956777
127.66484 0.0030011595
127.86345 0.0030236668
128.06207 0.0030080217
128.26069 0.0030360909
128.45931 0.0030403322
128.65792 0.0030633998
128.85654 0.0030592384
129.05516 0.0030814657
129.25377 0.00309485
129.45239 0.0031148766
129.65101 0.0031169372
129.84963 0.0031325023
130.04824 0.0031475672
130.24686 0.0031571704
130.44548 0.0031911815
130.6441 0.003201985
130.84271 0.0032280535
131.04133 0.003260184
131.23995 0.0032747688
131.43857 0.0033108205
131.63718 0.0033362688
131.8358 0.0033647581
132.03442 0.0034272385
132.23303 0.0034677317
132.43165 0.0035033434
132.63027 0.0035586214
132.82889 0.0036123789
133.0275 0.0036631755
133.22612 0.0036958062
133.42474 0.0037416411
133.62336 0.0037789133
133.82197 0.0038214672
134.02059 0.0038739243
134.21921 0.003897532
134.41782 0.0039357045
134.61644 0.0039738169
134.81506 0.0040091684
135.01368 0.0040388981
135.21229 0.004081372
135.41091 0.0041247261
135.60953 0.0041621784
135.80815 0.0041981301
136.00676 0.0042533881
136.20538 0.004299003
136.404 0.0043530407
136.60262 0.0044239638
136.80123 0.0044824629
136.99985 0.0045331995
137.19847 0.0046026021
137.39708 0.0046453761
137.5957 0.0046940519
137.79432 0.0047424878
137.99294 0.0047840013
138.19155 0.0048023073
138.39017 0.0047847816
138.58879 0.0048000665
138.78741 0.0048099698
138.98602 0.0048040679
139.18464 0.0048170321
139.38326 0.0047933243
139.58187 0.0047967055
139.78049 0.0047962853
139.97911 0.0047912237
140.17773 0.0047916238
140.37634 0.004786162
140.57496 0.0048102299
140.77358 0.0048211534
140.9722 0.004807669
141.17081 0.0048202331
141.36943 0.0048100298
141.56805 0.0048145713
141.76667 0.0048362984
141.96528 0.0048114503
142.1639 0.0048189527
142.36252 0.0048434807
142.56113 0.0048513233
142.75975 0.0048547644
142.95837 0.0048459215
143.15699 0.0048308166
143.3556 0.0048620868
143.55422 0.0048744708
143.75284 0.0048676286
143.95146 0.0048767716
144.15007 0.0048803728
144.34869 0.0048908162
144.54731 0.004893477
144.74592 0.0049072615
144.94454 0.0049158043
145.14316 0.0049201057
145.34178 0.0049290486
145.54039 0.0049551172
145.73901 0.0049742634
145.93763 0.0049675012
146.13625 0.0049642401
146.33486 0.0049932896
146.53348 0.00499445
146.7321 0.0050079944
146.93072 0.0050105953
147.12933 0.0050271407
147.32795 0.0050456667
147.52657 0.0050406051
147.72518 0.0050639327
147.9238 0.0050608917
148.12242 0.0050969834
148.32104 0.0051082871
148.51965 0.0051168099
148.71827 0.0051209513
148.91689 0.0051267532
149.11551 0.005153862
149.31412 0.0051441588
149.51274 0.0051604041
149.71136 0.0051825314
149.90997 0.0051861726
150.10859 0.0051829915
150.30721 0.0052255054
150.50583 0.0052264657
150.70444 0.0052647782
150.90306 0.0052420108
151.10168 0.0053092327
151.3003 0.0052980891
151.49891 0.0053229972
151.69753 0.0053695124
151.89615 0.0053918597
152.09477 0.0054170679
152.29338 0.0054512791
152.492 0.0054790081
152.69062 0.0055087978
152.88923 0.0055672169
153.08785 0.0055996275
153.28647 0.0056585467
153.48509 0.0057140848
153.6837 0.0057895095
153.88232 0.0058090959
154.08094 0.0058618731
154.27956 0.0059051872
154.47817 0.0059549435
154.67679 0.0059768906
154.87541 0.0059940762
155.07402 0.0060173238
155.27264 0.0060472736
155.47126 0.0060621184
155.66988 0.0060704211
155.86849 0.0060951092
156.06711 0.0061041722
156.26573 0.0061011912
156.46435 0.0061360626
156.66296 0.00615883
156.86158 0.0061871993
157.0602 0.0062130877
157.25882 0.006247799
157.45743 0.0062868718
157.65605 0.0063144408
157.85467 0.0063421498
158.05328 0.0063822829
158.2519 0.0064398417
158.45052 0.0064479443
158.64914 0.0064895579
158.84775 0.006544916
159.04637 0.0065928316
159.24499 0.0066219411
159.44361 0.0066544517
159.64222 0.0066865622
159.84084 0.0067085494
160.03946 0.0067474821
160.23807 0.0067798527
160.43669 0.006829849
160.63531 0.0068741634
160.83393 0.0068876278
161.03254 0.006930882
161.23116 0.0069825388
161.42978 0.0070300143
161.6284 0.0070801707
161.82701 0.0071138017
162.02563 0.0071742014
162.22425 0.0072100931
162.42287 0.0072770549
162.62148 0.0073175682
162.8201 0.0073639633
163.01872 0.0074083178
163.21733 0.0074501714
163.41595 0.007464156
163.61457 0.007513252
163.81319 0.0075507843
164.0118 0.0075589069
164.21042 0.0075963191
164.40904 0.0076199268
164.60766 0.0076963318
164.80627 0.0077244409
165.00489 0.0077719965
165.20351 0.0078138701
165.40212 0.0078785712
165.60074 0.0079153032
165.79936 0.0079430323
165.99798 0.0079857862
166.19659 0.0080274598
166.39521 0.0080626713
166.59383 0.0080989632
166.79245 0.0081095066
166.99106 0.0081818302
167.18968 0.0082191624
167.3883 0.0082702991
167.58692 0.0083094519
167.78553 0.0083875173
167.98415 0.008472265
168.18277 0.0085682563
168.38138 0.0086615868
168.58 0.0087768444
168.77862 0.0089079272
168.97724 0.0090017978
169.17585 0.0091591092
169.37447 0.0093134595
169.57309 0.0094517047
169.77171 0.0095858084
169.97032 0.0097614657
170.16894 0.0099315613
170.36756 0.010074428
170.56617 0.010218195
170.76479 0.010391491
170.96341 0.010583454
171.16203 0.010713556
171.36064 0.010858004
171.55926 0.011017676
171.75788 0.011120209
171.9565 0.011221642
172.15511 0.011290365
172.35373 0.011303329
172.55235 0.011325076
172.75097 0.011315113
172.94958 0.011319674
173.1482 0.011280261
173.34682 0.011191092
173.54543 0.011064191
173.74405 0.010985845
173.94267 0.010861965
174.14129 0.010767494
174.3399 0.010674044
174.53852 0.010551744
174.73714 0.010514151
174.93576 0.010429344
175.13437 0.01041872
175.33299 0.010365723
175.53161 0.01032597
175.73022 0.010310305
175.92884 0.010276834
176.12746 0.010273953
176.32608 0.010243263
176.52469 0.010211613
176.72331 0.010170679
176.92193 0.010130386
177.12055 0.010149272
177.31916 0.010108239
177.51778 0.010062244
177.7164 0.010068146
177.91502 0.01005054
178.11363 0.0099915408
178.31225 0.010012828
178.51087 0.0099883998
178.70948 0.009979837
178.9081 0.009995042
179.10672 0.0099731348
179.30534 0.0099585101
179.50395 0.0099539886
179.70257 0.009967673
179.90119 0.0099347423
180.09981 0.009930881
180.29842 0.0099147358
180.49704 0.0099097742
180.69566 0.0098961897
180.89427 0.0098653396
181.09289 0.009860318
181.29151 0.0098851461
181.49013 0.0098790041
181.68874 0.0098670002
181.88736 0.0098674403
182.08598 0.0098524554
182.2846 0.0098685607
182.48321 0.0098730222
182.68183 0.0098789441
182.88045 0.00989703
183.07907 0.0099167564
183.27768 0.0099612109
183.4763 0.010004345
183.67492 0.0100517
183.87353 0.01008215
184.07215 0.01014227
184.27077 0.010206051
184.46939 0.010283136
184.668 0.010370825
184.86662 0.010421681
185.06524 0.010545462
185.26386 0.010626948
185.46247 0.010712676
185.66109 0.010776657
185.85971 0.010841418
186.05832 0.010903538
186.25694 0.010946893
186.45556 0.010960337
186.65418 0.011012014
186.85279 0.011033841
187.05141 0.011096141
187.25003 0.01115328
187.44865 0.011141076
187.64726 0.011198355
187.84588 0.011198815
188.0445 0.011236107
188.24312 0.011237147
188.44173 0.011219001
188.64035 0.011227824
188.83897 0.011218801
189.03758 0.011144977
189.2362 0.011112387
189.43482 0.011065411
189.63344 0.011028879
189.83205 0.010965799
190.03067 0.010915202
190.22929 0.010848481
190.42791 0.010783039
190.62652 0.010699352
190.82514 0.010657018
191.02376 0.010592077
191.22237 0.010514812
191.42099 0.010468997
191.61961 0.010378447
191.81823 0.010321308
192.01684 0.01026587
192.21546 0.01026435
192.41408 0.010157895
192.6127 0.010093474
192.81131 0.010065005
193.00993 0.010011347
193.20855 0.0099926212
193.40717 0.009900071
193.60578 0.0098720218
193.8044 0.0098364902
194.00302 0.0097760305
194.20163 0.009740899
194.40025 0.009688682
194.59887 0.00965183
194.79749 0.0096203397
194.9961 0.0095766254
195.19472 0.0095793463
195.39334 0.0095356521
195.59196 0.0094899171
195.79057 0.0094698706
195.98919 0.0094424816
196.18781 0.0094595072
196.38642 0.0094380002
196.58504 0.0094346191
196.78366 0.0094244157
196.98228 0.0094046293
197.18089 0.0094008281
197.37951 0.0094018884
197.57813 0.0093824821
197.77675 0.0093845227
197.97536 0.009397627
198.17398 0.0093996877
198.3726 0.0094038891
198.57122 0.0094092308
198.76983 0.0094151927
198.96845 0.0093715385
199.16707 0.0094261963
199.36568 0.0094085506
199.5643 0.0093939058
199.76292 0.0093786608
199.96154 0.0094124118
200.16015 0.0094217749
200.35877 0.0094117716
200.55739 0.0094280369
200.75601 0.0093899245
200.95462 0.009403869
201.15324 0.0094075302
201.35186 0.0093767802
201.55047 0.0093881439
201.74909 0.0093787608
201.94771 0.0093743594
202.14633 0.00937604
202.34494 0.0093635759
202.54356 0.0093390879
202.74218 0.0093381076
202.9408 0.0092594819
203.13941 0.0092631231
203.33803 0.0092415961
203.53665 0.0092071048
203.73527 0.0092109861
203.93388 0.0092252507
204.1325 0.0091540075
204.33112 0.0091807962
204.52973 0.0091630705
204.72835 0.0091559281
204.92697 0.0091598494
205.12559 0.0091484057
205.3242 0.0091112736
205.52282 0.0091307999
205.72144 0.0091272188
205.92006 0.0091412433
206.11867 0.0091437642
206.31729 0.0091381623
206.51591 0.0091041512
206.71452 0.0091061719
206.91314 0.0090827642
207.11176 0.0090685196
207.31038 0.0090478529
207.50899 0.0089995571
207.70761 0.0089820114
207.90623 0.0089452794
208.10485 0.0089140892
208.30346 0.008891982
208.50208 0.00885527
208.7007 0.0088311421
208.89932 0.0087902688
209.09793 0.0087740035
209.29655 0.0087477149
209.49517 0.0087435535
209.69378 0.0086924769
209.8924 0.0087008796
210.09102 0.0086636275
210.28964 0.0086494028
210.48825 0.0085921241
210.68687 0.0085959054
210.88549 0.0085699569
211.08411 0.0085491101
211.28272 0.0085131383
211.48134 0.0084835887
211.67996 0.0084903109
211.87857 0.0084792473
212.07719 0.0084547793
212.27581 0.0084667432
212.47443 0.0084423953
212.67304 0.0084217285
212.87166 0.008429411
213.07028 0.0083942796
213.2689 0.0084183074
213.46751 0.0084206482
213.66613 0.008411045
213.86475 0.008410885
214.06337 0.0083985009
214.26198 0.0083819155
214.4606 0.0083673708
214.65922 0.0083684511
214.85783 0.0083401219
215.05645 0.0083223161
215.25507 0.0083324194
215.45369 0.008269959
215.6523 0.0082426901
215.85092 0.0081919335
216.04954 0.0081508201
216.24816 0.0081068457
216.44677 0.0080626513
216.64539 0.0080113546
216.84401 0.0079549562
217.04262 0.0079194246
217.24124 0.0078836529
217.43986 0.0078278147
217.63848 0.0078079682
217.83709 0.007807268
218.03571 0.0077692156
218.23433 0.0077506095
218.43295 0.0077672749
218.63156 0.0077376853
218.83018 0.0077534904
219.0288 0.007746068
219.22742 0.0077379053
219.42603 0.0077291225
219.62465 0.0077410664
219.82327 0.0077344042
220.02188 0.0077362848
220.2205 0.0077510096
220.41912 0.0077142576
220.61774 0.0076892094
220.81635 0.0076697831
221.01497 0.0076420341
221.21359 0.0075676898
221.41221 0.0075393805
221.61082 0.0074636558
221.80944 0.0074266238
222.00806 0.007338415
222.20667 0.0073229699
222.40529 0.0072303397
222.60391 0.0071603368
222.80253 0.0071536947
223.00114 0.007062625
223.19976 0.0070344958
223.39838 0.006970715
223.597 0.0068970909
223.79561 0.006848155
223.99423 0.006808562
224.19285 0.0067596661
224.39147 0.0066784596
224.59008 0.0066485698
224.7887 0.006581628
224.98732 0.0065705444
225.18593 0.0065084041
225.38455 0.0064969003
225.58317 0.0064790345
225.78179 0.0064612687
225.9804 0.0064584478
226.17902 0.0064675908
226.37764 0.0064612287
226.57626 0.0064952398
226.77487 0.0065274703
226.97349 0.0065459163
227.17211 0.0065826483
227.37072 0.0066085768
227.56934 0.006646029
227.76796 0.0067153116
227.96658 0.0067124907
228.16519 0.0067644676
228.36381 0.0067474221
228.56243 0.0067843942
228.76105 0.0067742909
228.95966 0.0067481423
229.15828 0.006747162
229.3569 0.0067345579
229.55552 0.0067248947
229.75413 0.0067088695
229.95275 0.0066841214
230.15137 0.0066402671
230.34998 0.0066128782
230.5486 0.0065865296
230.74722 0.0065526385
230.94584 0.0065191876
231.14445 0.0065212083
231.34307 0.0065124254
231.54169 0.0064966202
231.74031 0.0064879774
231.93892 0.0065290708
232.13754 0.006547977
232.33616 0.00655732
232.53477 0.0065661429
232.73339 0.0066160392
232.93201 0.006630804
233.13063 0.0066375862
233.32924 0.0066774793
233.52786 0.0066879627
233.72648 0.0066806603
233.9251 0.0066794399
234.12371 0.0066624744
234.32233 0.0066357056
234.52095 0.0066280831
234.71957 0.0065436756
234.91818 0.0065141259
235.1168 0.0064725924
235.31542 0.0064431628
235.51403 0.0063634968
235.71265 0.0063102794
235.91127 0.0062334143
236.10989 0.0061488667
236.3085 0.0060863063
236.50712 0.005990195
236.70574 0.005901566
236.90436 0.0058006731
237.10297 0.0056872161
237.30159 0.0056001877
237.50021 0.0055160002
237.69882 0.0054110259
237.89744 0.0052905266
238.09606 0.0052084398
238.29468 0.0050835791
238.49329 0.0050101151
238.69191 0.0048761714
238.89053 0.0048226539
239.08915 0.0046651025
239.28776 0.0045924988
239.48638 0.0044985481
239.685 0.0043933538
239.88362 0.0042970024
240.08223 0.0042218178
240.28085 0.0041207849
240.47947 0.0040559837
240.67808 0.0039682551
240.8767 0.0039095759
241.07532 0.0038409535
241.27394 0.0037712708
241.47255 0.0036994273
241.67117 0.003655453
241.86979 0.0036049765
242.06841 0.0035769474
242.26702 0.0035131866
242.46564 0.0034598291
242.66426 0.0034262582
242.86287 0.0033903465
243.06149 0.0033462721
243.26011 0.0033257454
243.45873 0.0032915142
243.65734 0.0032521214
243.85596 0.0032333952
244.05458 0.0032015449
244.2532 0.0031748561
244.45181 0.0031317621
244.65043 0.0031159369
244.84905 0.0031090547
245.04767 0.0030677812
245.24628 0.0030505156
245.4449 0.0030337301
245.64352 0.0030138236
245.84213 0.0030080617
246.04075 0.0029837338
246.23937 0.0029766315
246.43799 0.0029502628
246.6366 0.002932277
246.83522 0.0029301563
247.03384 0.0029037677
247.23246 0.0028946847
247.43107 0.0028943446
247.62969 0.0028562122
247.82831 0.0028412673
248.02692 0.0028211807
248.22554 0.0028183798
248.42416 0.0027969528
248.62278 0.0028029548
248.82139 0.0027807275
249.02001 0.0027725048
249.21863 0.0027601808
249.41725 0.0027478568
249.61586 0.0027099244
249.81448 0.0027198076
250.0131 0.0026843961
250.21172 0.0026812751
250.41033 0.0026673305
250.60895 0.0026633092
250.80757 0.0026568271
251.00618 0.0026285779
251.2048 0.002641362
251.40342 0.0026059505
251.60204 0.0026174942
251.80065 0.0025934464
251.99927 0.0025697787
252.19789 0.0025570545
252.39651 0.0025489519
252.59512 0.0025421497
252.79374 0.0025250441
252.99236 0.0024927135
253.19097 0.0024601029
253.38959 0.0024448779
253.58821 0.0024085861
253.78683 0.0023926809
253.98544 0.0023504671
254.18406 0.0023266593
254.38268 0.0022897273
254.5813 0.0022536755
254.77991 0.0022168035
254.97853 0.0021608252
255.17715 0.0021317957
255.37577 0.0020778981
255.57438 0.0020310228
255.773 0.0020078753
255.97162 0.0019462952
256.17023 0.0019073825
256.36885 0.0018676295
256.56747 0.0018150324
256.76609 0.0017836021
256.9647 0.0017484506
257.16332 0.0017060168
257.36194 0.0016858302
257.56056 0.001645477
257.75917 0.0016119861
257.95779 0.0015868779
258.15641 0.0015644506
258.35502 0.0015358212
258.55364 0.0015012299
258.75226 0.001479943
258.95088 0.0014574757
259.14949 0.0014321074
259.34811 0.001415562
259.54673 0.0013933947
259.74535 0.001375929
259.94396 0.0013496805
260.14258 0.0013461193
260.3412 0.001329734
260.53982 0.0013085671
260.73843 0.0012846793
260.93705 0.0012854195
261.13567 0.0012590909
261.33428 0.0012448463
261.5329 0.0012175974
261.73152 0.0012216787
261.93014 0.0012061336
262.12875 0.0011953701
262.32737 0.0011715223
262.52599 0.0011626194
262.72461 0.0011616591
262.92322 0.0011408723
263.12184 0.0011189452
263.32046 0.001118365
263.51907 0.0011042604
263.71769 0.0010991587
263.91631 0.001078572
264.11493 0.0010732303
264.31354 0.0010612864
264.51216 0.0010550843
264.71078 0.0010441208
264.9094 0.0010341175
265.10801 0.0010276154
265.30663 0.0010166118
265.50525 0.0010056682
265.70387 0.00099348423
265.90248 0.00099696537
266.1011 0.00097545835
266.29972 0.00096465482
266.49833 0.00096399461
266.69695 0.00094212747
266.89557 0.00094424816
267.09419 0.00093348465
267.2928 0.00092680247
267.49142 0.00091675919
267.69004 0.00090535547
267.88866 0.00089467198
268.08727 0.00089161099
268.28589 0.00088312822
268.48451 0.00087490553
268.68312 0.00086736307
268.88174 0.00086046082
269.08036 0.00085860021
269.27898 0.00085205808
269.47759 0.00084413549
269.67621 0.00083049104
269.87483 0.00083075112
270.07345 0.00081778689
270.27206 0.00080392237
270.47068 0.00079774035
270.6693 0.00079061803
270.86792 0.00079593976
271.06653 0.00077531303
271.26515 0.00076825073
271.46377 0.00077253212
271.66238 0.00075732716
271.861 0.00075332586
272.05962 0.00075154527
272.25824 0.00073898117
272.45685 0.00073588016
272.65547 0.00072881786
272.85409 0.00071673391
273.05271 0.00071305271
273.25132 0.0007065706
273.44994 0.00069934824
273.64856 0.00068704422
273.84717 0.0006848235
274.04579 0.00067253949
274.24441 0.00067329974
274.44303 0.00066113577
274.64164 0.00065527385
274.84026 0.00066279631
275.03888 0.00064879174
275.2375 0.00064405019
275.43611 0.00064218958
275.63473 0.00063156612
275.83335 0.00062810499
276.03197 0.00062026243
276.23058 0.00061792166
276.4292 0.00061093939
276.62782 0.00060039595
276.82643 0.00059645466
277.02505 0.0005953543
277.22367 0.0005879919
277.42229 0.00058501092
277.6209 0.00057492763
277.81952 0.000569926
278.01814 0.00056898569
278.21676 0.00056060296
278.41537 0.00055842225
278.61399 0.0005496994
278.81261 0.00054423762
279.01122 0.000542337
279.20984 0.00053709529
279.40846 0.00053583487
279.60708 0.00053547476
279.80569 0.00052757218
280.00431 0.00051834917
280.20293 0.00052241049
280.40155 0.00051308745
280.60016 0.00050730556
280.79878 0.00050612518
280.9974 0.00050544496
281.19602 0.00050002319
281.39463 0.00049066013
281.59325 0.00049116029
281.79187 0.00048865948
281.99048 0.00048237743
282.1891 0.0004783161
282.38772 0.00047705569
282.58634 0.00047021346
282.78495 0.00047099371
282.98357 0.0004638914
283.18219 0.00046273102
283.38081 0.00045834959
283.57942 0.00045452834
283.77804 0.00046043027
283.97666 0.00044680582
284.17527 0.00044320464
284.37389 0.00044320464
284.57251 0.00044300458
284.77113 0.00044606558
284.96974 0.00044012364
285.16836 0.00043464185
285.36698 0.00042769958
285.5656 0.00042809971
285.76421 0.00042227781
285.96283 0.00042215778
286.16145 0.00041403512
286.36007 0.00041385507
286.55868 0.00041493542
286.7573 0.00040805317
286.95592 0.00040819322
287.15453 0.00040229129
287.35315 0.00040371176
287.55177 0.00039666946
287.75039 0.00039584919
287.949 0.00039392856
288.14762 0.00038940709
288.34624 0.00038482559
288.54486 0.00038260487
288.74347 0.00037584266
288.94209 0.00037426214
289.14071 0.00036988071
289.33932 0.0003683002
289.53794 0.00036483907
289.73656 0.00036687973
289.93518 0.00035619625
290.13379 0.00035123463
290.33241 0.00034481253
290.53103 0.00034397226
290.72965 0.00033702999
290.92826 0.00032946752
291.12688 0.00033044784
291.3255 0.00032476599
291.52412 0.00032122483
291.72273 0.00031832389
291.92135 0.00031244197
292.11997 0.00031210186
292.31858 0.00030503955
292.5172 0.00030071814
292.71582 0.00029703694
292.91444 0.00029235541
293.11305 0.00029247545
293.31167 0.00028325244
293.51029 0.00028315241
293.70891 0.00028345251
293.90752 0.00027408945
294.10614 0.00027891103
294.30476 0.00027130854
294.50337 0.00026440629
294.70199 0.00026500649
294.90061 0.00026284578
295.09923 0.00025548338
295.29784 0.0002555434
295.49646 0.00025404291
295.69508 0.00024632039
295.8937 0.00024638041
296.09231 0.00024033844
296.29093 0.00024095864
296.48955 0.00023705737
296.68817 0.00022971497
296.88678 0.00023063527
297.0854 0.00022499343
297.28402 0.0002239731
297.48263 0.00021659069
297.68125 0.00021218925
297.87987 0.00021529026
298.07849 0.00020938834
298.2771 0.00020794787
298.47572 0.00020264614
298.67434 0.00020340638
298.87296 0.00019602397
299.07157 0.00019430341
299.27019 0.00018670093
299.46881 0.00018952185
299.66742 0.00018816141
299.86604 0.00018808138
300.06466 0.00018386
300.26328 0.00018295971
300.46189 0.00017503713
300.66051 0.00017439692
300.85913 0.00017609747
301.05775 0.00016991545
301.25636 0.00016961536
301.45498 0.0001666944
301.6536 0.00016295318
301.85222 0.00016175279
302.05083 0.00015813161
302.24945 0.00015623099
302.44807 0.00015575083
302.64668 0.00015132939
302.8453 0.00014964884
303.04392 0.0001461677
303.24254 0.00014878856
303.44115 0.00014464721
303.63977 0.0001412461
303.83839 0.00013770494
304.03701 0.00013674463
304.23562 0.00013690468
304.43424 0.00013356359
304.63286 0.00013286336
304.83147 0.00013080269
305.03009 0.00012918216
305.22871 0.00012602113
305.42733 0.0001262412
305.62594 0.00012382041
305.82456 0.00011851868
306.02318 0.0001188988
306.2218 0.00011757837
306.42041 0.00011561773
306.61903 0.00011393718
306.81765 0.00011451737
307.01627 0.00011327697
307.21488 0.00011125631
307.4135 0.00010789521
307.61212 0.00010927566
307.81073 0.00010687488
308.00935 0.00010605461
308.20797 0.00010395393
308.40659 0.00010091293
308.6052 9.7551837e-05
308.80382 9.5271093e-05
309.00244 9.661153e-05
309.20106 9.3450498e-05
309.39967 9.2130068e-05
309.59829 9.0669591e-05
309.79691 8.7988716e-05
309.99552 8.404743e-05
310.19414 8.5087769e-05
310.39276 8.404743e-05
310.59138 8.0406241e-05
310.78999 7.5904772e-05
310.98861 7.4944459e-05
311.18723 7.3684048e-05
311.38585 6.888248e-05
311.58446 6.796218e-05
311.78308 6.7121906e-05
311.9817 6.6101573e-05
312.18032 6.4080913e-05
312.37893 6.0479738e-05
312.57755 5.8939235e-05
312.77617 5.8259013e-05
312.97478 5.4497786e-05
313.1734 5.3857577e-05
313.37202 5.3477453e-05
313.57064 5.1236722e-05
313.76925 4.7995664e-05
313.96787 4.5834959e-05
314.16649 4.4074384e-05
314.36511 4.3934338e-05
314.56372 4.3314136e-05
314.76234 4.2073731e-05
314.96096 4.2273796e-05
315.15957 3.9612928e-05
315.35819 3.8992726e-05
315.55681 3.7032086e-05
315.75543 3.7152125e-05
315.95404 3.4571283e-05
316.15266 3.5071446e-05
316.35128 3.4371217e-05
316.5499 3.4771348e-05
316.74851 3.2370564e-05
316.94713 3.2330551e-05
317.14575 3.0469944e-05
317.34437 2.9089494e-05
317.54298 2.9769716e-05
317.7416 2.8489298e-05
317.94022 2.9269552e-05
318.13883 2.6908782e-05
318.33745 2.5628364e-05
318.53607 2.6668704e-05
318.73469 2.4568018e-05
318.9333 2.4067855e-05
319.13192 2.3887796e-05
319.33054 2.3007509e-05
319.52916 2.3307607e-05
319.72777 2.1707084e-05
319.92639 2.1146901e-05
320.12501 2.138698e-05
320.32362 1.9566386e-05
320.52224 1.9506366e-05
320.72086 1.9906497e-05
320.91948 1.9606399e-05
321.11809 1.8986196e-05
321.31671 1.8025883e-05
321.51533 1.8325981e-05
321.71395 1.7105583e-05
321.91256 1.752572e-05
322.11118 1.6725459e-05
322.3098 1.6905517e-05
322.50841 1.5865178e-05
322.70703 1.4964884e-05
322.90565 1.5365015e-05
323.10427 1.5765145e-05
323.30288 1.4844845e-05
323.5015 1.5905191e-05
323.70012 1.5024904e-05
323.89874 1.3304342e-05
324.09735 1.3504407e-05
324.29597 1.3884531e-05
324.49459 1.3304342e-05
324.69321 1.3524414e-05
324.89182 1.366446e-05
325.09044 1.3684466e-05
325.28906 1.2664133e-05
325.48767 1.3044257e-05
325.68629 1.2444061e-05
325.88491 1.262412e-05
326.08353 1.1383715e-05
326.28214 1.1503754e-05
326.48076 1.1323696e-05
326.67938 1.1283683e-05
326.878 1.112363e-05
327.07661 1.0223336e-05
327.27523 9.6831602e-06
327.47385 9.5031014e-06
327.67246 9.4230753e-06
327.87108 8.9429186e-06
328.0697 8.7628598e-06
328.26832 7.7825399e-06
328.46693 6.9622722e-06
328.66555 7.0422983e-06
328.86417 6.1420045e-06
329.06279 5.7618804e-06
329.2614 5.3417433e-06
329.46002 5.5418086e-06
329.65864 4.421443e-06
329.85726 4.081332e-06
330.05587 3.6411883e-06
330.25449 3.6211818e-06
330.45311 3.2210512e-06
330.65172 2.8409272e-06
330.85034 2.42079e-06
331.04896 2.040666e-06
331.24758 1.8406007e-06
331.44619 1.7405681e-06
331.64481 1.4604766e-06
331.84343 1.2003918e-06
332.04205 1.020333e-06
332.24066 8.8028729e-07
332.43928 8.4027423e-07
332.6379 6.4020894e-07
332.83651 4.801567e-07
333.03513 5.0016323e-07
333.23375 5.2016976e-07
333.43237 2.6008488e-07
333.63098 3.2010447e-07
333.8296 3.8012406e-07
334.02822 1.8005876e-07
334.22684 2.2007182e-07
334.42545 1.6005223e-07
334.62407 1.0003265e-07
334.82269 6.0019588e-08
335.02131 6.0019588e-08
335.21992 6.0019588e-08
335.41854 2.0006529e-08
335.61716 4.0013059e-08
336.01439 4.0013059e-08
336.21301 2.0006529e-08
336.41163 4.0013059e-08
336.61024 2.0006529e-08
336.80886 4.0013059e-08
337.80195 2.0006529e-08
338.3978 2.0006529e-08
338.79503 2.0006529e-08
339.39089 2.0006529e-08
339.5895 2.0006529e-08
339.78812 2.0006529e-08
340.38397 2.0006529e-08
340.97982 2.0006529e-08
341.17844 2.0006529e-08
341.37706 4.0013059e-08
341.57568 2.0006529e-08
341.97291 2.0006529e-08
342.17153 2.0006529e-08
342.56876 4.0013059e-08
343.36323 2.0006529e-08
343.95908 2.0006529e-08
345.15079 2.0006529e-08
346.73973 2.0006529e-08
347.33558 2.0006529e-08
348.13005 2.0006529e-08
348.7259 2.0006529e-08
348.92452 2.0006529e-08
350.71207 2.0006529e-08
351.30792 2.0006529e-08
354.08857 2.0006529e-08
354.4858 2.0006529e-08
354.68442 2.0006529e-08
355.28027 2.0006529e-08
357.26644 2.0006529e-08
357.66368 2.0006529e-08
358.25953 4.0013059e-08
358.45815 2.0006529e-08
358.85538 2.0006529e-08
359.25262 2.0006529e-08
359.64985 4.0013059e-08
361.83464 2.0006529e-08
362.23188 2.0006529e-08
362.62911 2.0006529e-08
363.42358 2.0006529e-08
364.01943 4.0013059e-08
366.60146 4.0013059e-08
368.58763 2.0006529e-08
368.98486 2.0006529e-08
369.77933 2.0006529e-08
371.56689 2.0006529e-08
371.96412 2.0006529e-08
374.34753 2.0006529e-08
378.31988 2.0006529e-08
380.9019 2.0006529e-08
381.10052 2.0006529e-08
381.29914 2.0006529e-08
388.8466 4.0013059e-08
390.0383 2.0006529e-08
391.23 2.0006529e-08
393.21618 2.0006529e-08
393.61341 4.0013059e-08
395.7982 2.0006529e-08
404.14013 2.0006529e-08
408.11247 2.0006529e-08
413.07791 2.0006529e-08



==> fig6b.dat <==
35.396911 4.1566395e-08
35.779301 2.0783197e-08
37.500055 4.1566395e-08
38.07364 2.0783197e-08
39.6032 2.0783197e-08
41.706345 2.0783197e-08
42.27993 2.0783197e-08
42.66232 2.0783197e-08
43.04471 2.0783197e-08
43.618295 2.0783197e-08
43.80949 2.0783197e-08
44.000685 2.0783197e-08
44.383075 2.0783197e-08
44.57427 4.1566395e-08
44.765465 2.0783197e-08
44.95666 2.0783197e-08
45.147855 2.0783197e-08
45.530245 2.0783197e-08
46.103829 2.0783197e-08
46.868609 2.0783197e-08
47.442194 4.1566395e-08
47.824584 4.1566395e-08
48.015779 2.0783197e-08
48.206974 4.1566395e-08
48.780559 2.0783197e-08
49.162949 4.1566395e-08
49.354144 6.2349592e-08
49.545339 2.0783197e-08
49.736534 4.1566395e-08
49.927729 2.0783197e-08
50.310119 2.0783197e-08
50.692509 2.0783197e-08
50.883704 2.0783197e-08
51.074899 2.0783197e-08
51.457289 2.0783197e-08
51.839679 2.0783197e-08
52.030874 4.1566395e-08
52.222069 2.0783197e-08
52.413264 2.0783197e-08
52.604459 6.2349592e-08
52.795654 2.0783197e-08
52.986849 4.1566395e-08
53.178044 4.1566395e-08
53.369239 6.2349592e-08
53.560434 2.0783197e-08
53.751629 2.0783197e-08
54.134019 2.0783197e-08
54.325214 4.1566395e-08
54.707604 1.2469918e-07
54.898798 6.2349592e-08
55.089993 4.1566395e-08
55.281188 2.0783197e-08
55.663578 4.1566395e-08
55.854773 2.0783197e-08
56.045968 1.2469918e-07
56.237163 2.0783197e-08
56.619553 2.0783197e-08
56.810748 8.313279e-08
57.001943 4.1566395e-08
57.193138 2.0783197e-08
57.384333 4.1566395e-08
57.575528 1.2469918e-07
57.766723 1.2469918e-07
57.957918 1.6626558e-07
58.149113 1.2469918e-07
58.340308 2.7018157e-07
58.531503 5.1957994e-07
58.722698 7.2741191e-07
58.913893 1.1846423e-06
59.105088 1.4963902e-06
59.296283 1.995187e-06
59.487478 2.847298e-06
59.678673 3.0759132e-06
59.869868 4.1150731e-06
60.061063 4.0319403e-06
60.252258 4.4060379e-06
60.443453 5.3620649e-06
60.634648 5.6738129e-06
60.825843 6.422008e-06
61.017038 7.3364687e-06
61.208233 7.7313494e-06
61.399428 1.0079851e-05
61.590623 1.1638591e-05
61.781818 1.3966309e-05
61.973013 1.4776853e-05
62.164208 1.7021439e-05
62.355403 1.7665718e-05
62.546598 1.9723254e-05
62.737793 1.995187e-05
62.928988 2.1094945e-05
63.120183 2.3256398e-05
63.311378 2.3838327e-05
63.502573 2.6997373e-05
63.693767 2.6415444e-05
63.884962 2.8452197e-05
64.076157 2.7600086e-05
64.267352 3.1278712e-05
64.458547 3.1154013e-05
64.649742 3.2899802e-05
64.840937 3.4063661e-05
65.032132 3.6058848e-05
65.223327 3.6412162e-05
65.414522 3.9508858e-05
65.605717 4.0631151e-05
65.796912 4.1441696e-05
65.988107 4.1109165e-05
66.179302 4.4143511e-05
66.370497 4.7676655e-05
66.561692 4.8591116e-05
66.752887 4.8300151e-05
66.944082 5.0627869e-05
67.135277 5.5719752e-05
67.326472 5.6239332e-05
67.517667 6.2120977e-05
67.708862 6.7295993e-05
67.900057 7.3198421e-05
68.091252 8.7310212e-05
68.282447 0.0001128112
68.473642 0.00014564865
68.664837 0.00019083132
68.856032 0.00024727848
69.047227 0.00032039377
69.238422 0.00040489825
69.429617 0.00050875189
69.620812 0.0006277357
69.812007 0.00076689999
70.003202 0.00090215703
70.194397 0.0010124327
70.385592 0.0010850076
70.576787 0.0011353861
70.767982 0.0011662076
70.959177 0.0011581229
71.150372 0.0011202351
71.341567 0.0010898501
71.532762 0.0010345044
71.723957 0.00099399798
71.915152 0.00096535874
72.106347 0.0009427674
72.297542 0.00092514325
72.488736 0.00091666371
72.679931 0.00089569346
72.871126 0.00088767115
73.062321 0.00087511809
73.253516 0.00087567924
73.444711 0.00086586957
73.635906 0.0008610063
73.827101 0.00086414457
74.018296 0.00084899362
74.209491 0.00084255082
74.400686 0.00084602162
74.591881 0.00084415113
74.783076 0.00084647885
74.974271 0.00083878907
75.165466 0.00083822792
75.356661 0.00082415769
75.547856 0.00082652698
75.739051 0.00083226314
75.930246 0.00081998027
76.121441 0.00081981401
76.312636 0.00081860858
76.503831 0.00081802665
76.695026 0.00081619773
76.886221 0.00081411941
77.077416 0.00081131368
77.268611 0.00081164621
77.459806 0.00081177091
77.651001 0.00081966852
77.842196 0.00081002512
78.033391 0.00080615945
78.224586 0.0008076974
78.415781 0.00080453836
78.606976 0.00080950554
78.798171 0.00080100521
78.989366 0.0008054736
79.180561 0.00079871906
79.371756 0.00081253989
79.562951 0.0008055983
79.754146 0.00081355826
79.945341 0.00080387329
80.136536 0.00080528655
80.327731 0.00080023623
80.518926 0.00080846638
80.710121 0.00080983807
80.901316 0.00080805072
81.092511 0.00080821698
81.283705 0.00080372781
81.4749 0.00080854951
81.666095 0.00080969259
81.85729 0.00079961274
82.048485 0.00081033687
82.23968 0.00080817542
82.430875 0.00080129618
82.62207 0.00081237362
82.813265 0.00081035765
83.00446 0.00080906909
83.195655 0.00081158386
83.38685 0.00081308025
83.578045 0.00080464227
83.76924 0.00080578535
83.960435 0.00081139681
84.15163 0.000802751
84.342825 0.00081744472
84.53402 0.00081260224
84.725215 0.00081380766
84.91641 0.0008130179
85.107605 0.00081457664
85.2988 0.00081308025
85.489995 0.00081684201
85.68119 0.00081538719
85.872385 0.00081935678
86.06358 0.00081520014
86.254775 0.00081985557
86.44597 0.00081285164
86.637165 0.000825758
86.82836 0.00081894111
87.019555 0.00082652698
87.21075 0.00082422004
87.401945 0.00081856701
87.59314 0.00082058298
87.784335 0.00082110256
87.97553 0.00082220407
88.166725 0.00081993871
88.35792 0.00082164293
88.549115 0.00081968931
88.74031 0.00082916645
88.931505 0.00082594505
89.1227 0.00082800259
89.313895 0.00082505137
89.50509 0.00082912488
89.696285 0.00083093302
89.88748 0.00083326074
90.078674 0.00082856373
90.269869 0.00083436224
90.461064 0.00083731346
90.652259 0.00083043422
90.843454 0.00083708484
91.034649 0.00083236706
91.225844 0.00084041016
91.417039 0.00084001527
91.608234 0.00083777069
91.799429 0.00083560924
91.990624 0.00084450444
92.181819 0.00083951648
92.373014 0.00083806165
92.564209 0.00083928786
92.755404 0.00084261317
92.946599 0.00084556439
93.137794 0.00084560595
93.328989 0.00084273787
93.520184 0.00084423426
93.711379 0.00085028217
93.902574 0.00085479213
94.093769 0.00085034452
94.284964 0.00084878578
94.476159 0.00085506231
94.667354 0.0008441927
94.858549 0.00085360749
95.049744 0.00085641322
95.240939 0.00085082254
95.432134 0.00085078097
95.623329 0.00085404393
95.814524 0.00086314697
96.005719 0.00085992558
96.196914 0.0008608816
96.388109 0.00086268974
96.579304 0.00086497589
96.770499 0.00086844669
96.961694 0.00087237471
97.152889 0.00086688795
97.344084 0.00085892798
97.535279 0.00087245785
97.726474 0.0008643524
97.917669 0.000864103
98.108864 0.00086740753
98.300059 0.00087549219
98.491254 0.00087210453
98.682449 0.00087297743
98.873643 0.00088126992
99.064838 0.00087929552
99.256033 0.00088147775
99.447228 0.00088083347
99.638423 0.00088230908
99.829618 0.0008773419
100.02081 0.00088289101
100.21201 0.00088519795
100.4032 0.00088145697
100.5944 0.00088922989
100.78559 0.00088440818
100.97679 0.00089411394
101.16798 0.00088393017
101.35918 0.00089455038
101.55037 0.00089272146
101.74157 0.00090066064
101.93276 0.00090178294
102.12396 0.00089758473
102.31515 0.0009023233
102.50635 0.00090248957
102.69754 0.0009103664
102.88874 0.00090722813
103.07993 0.00091637274
103.27113 0.00091302665
103.46232 0.00091140556
103.65352 0.00092196342
103.84471 0.00093233424
104.03591 0.00093158604
104.2271 0.00092647338
104.4183 0.00093351888
104.60949 0.00093177309
104.80069 0.00093838215
104.99188 0.00095097677
105.18308 0.00094654994
105.37427 0.00095571533
105.56547 0.00095342918
105.75666 0.0009557569
105.94786 0.00096373765
106.13905 0.00096591988
106.33025 0.0009740669
106.52144 0.00097982384
106.71264 0.00097718438
106.90383 0.00097897173
107.09503 0.00097893017
107.28622 0.00098265036
107.47742 0.00099748956
107.66861 0.00099838324
107.85981 0.001002145
108.051 0.0010112273
108.2422 0.0010152592
108.43339 0.001024383
108.62459 0.0010275421
108.81578 0.0010367906
109.00698 0.0010392846
109.19817 0.0010445219
109.38937 0.0010536873
109.58056 0.0010610861
109.77176 0.001071644
109.96295 0.001087938
110.15415 0.0011027772
110.34534 0.001101364
110.53654 0.0011227291
110.72773 0.0011218146
110.91893 0.0011275092
111.11012 0.0011505994
111.30132 0.001164732
111.49251 0.0011690341
111.68371 0.0011751028
111.8749 0.0011895679
112.0661 0.0012056541
112.25729 0.0012195996
112.44849 0.001222343
112.63968 0.0012398009
112.83088 0.0012499223
113.02207 0.0012715368
113.21327 0.00127056
113.40446 0.0012879763
113.59566 0.0013056628
113.78685 0.001307845
113.97805 0.0013271942
114.16924 0.0013389575
114.36044 0.0013558127
114.55163 0.001371504
114.74283 0.001392017
114.93402 0.0014133821
115.12522 0.0014337497
115.31641 0.0014560085
115.50761 0.0014922336
115.6988 0.0015310566
115.89 0.0015786293
116.08119 0.001641644
116.27239 0.0017079008
116.46358 0.0017880616
116.65478 0.0018864285
116.84597 0.0019863957
117.03717 0.0021020542
117.22836 0.0022255479
117.41956 0.002348148
117.61075 0.0024719535
117.80195 0.0025806912
117.99314 0.0026942298
118.18434 0.0027761156
118.37553 0.0028559439
118.56673 0.0029051377
118.75792 0.0029611484
118.94912 0.0029626656
119.14031 0.0029786479
119.33151 0.0029700228
119.5227 0.0029767358
119.7139 0.0029752602
119.90509 0.0029637255
120.09629 0.0029562851
120.28748 0.0029421941
120.47868 0.0029458312
120.66987 0.0029335691
120.86107 0.0029446258
121.05226 0.0029521701
121.24346 0.0029611484
121.43465 0.002961855
121.62585 0.0029772969
121.81704 0.002989663
122.00824 0.0029867533
122.19943 0.0029902241
122.39063 0.003018323
122.58182 0.0030272182
122.77302 0.0030292342
122.96421 0.003031458
123.15541 0.0030511397
123.3466 0.0030429719
123.5378 0.0030462972
123.72899 0.003057624
123.92019 0.0030580605
124.11138 0.0030586008
124.30258 0.0030445514
124.49377 0.0030517631
124.68497 0.0030575617
124.87616 0.0030630276
125.06736 0.0030636304
125.25855 0.0030418703
125.44975 0.003052158
125.64094 0.0030641499
125.83214 0.0030649605
126.02333 0.0030673713
126.21453 0.0030713825
126.40572 0.003075643
126.59692 0.00310316
126.78811 0.0031007284
126.97931 0.0031038251
127.1705 0.0031045525
127.3617 0.0031241718
127.55289 0.0031275803
127.74409 0.0031388655
127.93528 0.0031436872
128.12648 0.0031613114
128.31767 0.0031693753
128.50887 0.0031826557
128.70006 0.0031698948
128.89126 0.0031975988
129.08245 0.0032091543
129.27365 0.0032131862
129.46484 0.0032426984
129.65604 0.0032503258
129.84723 0.0032768244
130.03842 0.0032794639
130.22962 0.0033046947
130.42081 0.0033312348
130.61201 0.0033446607
130.8032 0.0033691434
130.9944 0.0033799091
131.18559 0.0034055763
131.37679 0.003452006
131.56798 0.0034721449
131.75918 0.0035134619
131.95037 0.0035729226
132.14157 0.0036057185
132.33276 0.0036413825
132.52396 0.0036940263
132.71515 0.0037492057
132.90635 0.0037728985
133.09754 0.0038372433
133.28874 0.0038572991
133.47993 0.0039304144
133.67113 0.003973976
133.86232 0.0039918287
134.05352 0.0040248948
134.24471 0.0040651519
134.43591 0.0041039749
134.6271 0.004140865
134.8183 0.0041563693
135.00949 0.00419752
135.20069 0.0042310433
135.39188 0.0042793851
135.58308 0.004316587
135.77427 0.0043554931
135.96547 0.0044082617
136.15666 0.0044522181
136.34786 0.0045230057
136.53905 0.0045562796
136.73025 0.0046241783
136.92144 0.0046929083
137.11264 0.0047542395
137.30383 0.0048158825
137.49503 0.0048673417
137.68622 0.0049294003
137.87742 0.0049520956
138.06861 0.0049881544
138.25981 0.004991168
138.451 0.0050029105
138.6422 0.0050041367
138.83339 0.0050194539
139.02459 0.0049889026
139.21578 0.0049985253
139.40698 0.0049984421
139.59817 0.0050071711
139.78937 0.0049882584
139.98056 0.0049982551
140.17176 0.0050268735
140.36295 0.0050213244
140.55415 0.0049931216
140.74534 0.0050066515
140.93654 0.0050319862
141.12773 0.0050268735
141.31893 0.0050070256
141.51012 0.0050284946
141.70132 0.0050092909
141.89251 0.005023382
142.08371 0.0050202853
142.2749 0.0050191422
142.4661 0.0050105172
142.65729 0.0050269151
142.84849 0.0050342516
143.03968 0.0050167105
143.23088 0.0050320485
143.42207 0.0050571754
143.61327 0.0050500468
143.80446 0.0050318407
143.99566 0.0050776677
144.18685 0.005057508
144.37805 0.0050880177
144.56924 0.0050857731
144.76044 0.0050615607
144.95163 0.005101506
145.14283 0.0050951256
145.33402 0.0051140175
145.52522 0.0051199199
145.71641 0.0051281085
145.90761 0.005147998
146.0988 0.0051610499
146.29 0.0051418462
146.48119 0.0051763047
146.67239 0.0051776348
146.86358 0.0052007042
147.05478 0.0052013277
147.24597 0.0052077497
147.43717 0.0052323986
147.62836 0.0052450348
147.81956 0.005246739
148.01075 0.0052605182
148.20195 0.0052540339
148.39314 0.0052820704
148.58434 0.0052812807
148.77553 0.0053084235
148.96673 0.0052963693
149.15792 0.0052974084
149.34912 0.0053247799
149.54031 0.0053159678
149.73151 0.0053348597
149.9227 0.0053675309
150.1139 0.005386215
150.30509 0.0053849057
150.49629 0.0053871295
150.68748 0.0054100533
150.87868 0.0054088064
151.06987 0.0054453224
151.26107 0.0054517444
151.45226 0.0054683502
151.64346 0.0055196847
151.83465 0.005533942
152.02585 0.0055656156
152.21704 0.0055942756
152.40824 0.0056339507
152.59943 0.0056548378
152.79063 0.0056852437
152.98182 0.0057460553
153.17302 0.0057627234
153.36421 0.0058302896
153.55541 0.0058835985
153.7466 0.0059387987
153.9378 0.0059810509
154.12899 0.0060281872
154.32019 0.0060765289
154.51138 0.0060664906
154.70258 0.0061214414
154.89377 0.0061432845
155.08497 0.0061529072
155.27616 0.0061678087
155.46736 0.0061862434
155.65855 0.0061954919
155.84975 0.006228849
156.04094 0.0062574259
156.23214 0.0062580909
156.42333 0.0062834672
156.61453 0.0063025462
156.80572 0.0063275484
156.99692 0.006339665
157.18811 0.0063810235
157.37931 0.0063877989
157.5705 0.0064356002
157.7617 0.0064666088
157.95289 0.006509817
158.14409 0.0065300806
158.33528 0.0065923055
158.52648 0.0066174116
158.71767 0.0066496672
158.90887 0.0066878667
159.10006 0.0067113101
159.29126 0.0067523362
159.48245 0.0068072038
159.67365 0.0068325177
159.86484 0.0068866995
160.05604 0.0069192044
160.24723 0.0069454536
160.43843 0.0069890983
160.62962 0.0070336991
160.82082 0.007042906
161.01201 0.0070737067
161.20321 0.0071342898
161.3944 0.0071492121
161.5856 0.0072009415
161.77679 0.0072038927
161.96799 0.0072759272
162.15918 0.0073244352
162.35038 0.0073709272
162.54157 0.0074511919
162.73277 0.0074731806
162.92396 0.0075068909
163.11516 0.0075626522
163.30635 0.0075815234
163.49755 0.0076506691
163.68874 0.0076498585
163.87994 0.0076577561
164.07113 0.0077105663
164.26233 0.0077281488
164.45352 0.0077929508
164.64472 0.0078072913
164.83591 0.0078842722
165.02711 0.0078920036
165.2183 0.0079717071
165.4095 0.0080217946
165.60069 0.0080622387
165.79189 0.0081067356
165.98308 0.0081173766
166.17428 0.0081859819
166.36547 0.0081907828
166.55667 0.0082476872
166.74786 0.0082830602
166.93906 0.008326414
167.13025 0.0083440173
167.32145 0.0083941256
167.51264 0.0084494713
167.70384 0.0085244363
167.89503 0.0085963253
168.08623 0.0086578436
168.27742 0.0087496014
168.46862 0.008868419
168.65981 0.0089450882
168.85101 0.0090652566
169.0422 0.009215914
169.2334 0.0093047414
169.42459 0.009498898
169.61579 0.0096084671
169.80698 0.0097660245
169.99818 0.0098856526
170.18937 0.010073907
170.38057 0.010213965
170.57176 0.010372374
170.76296 0.010525921
170.95415 0.010652594
171.14535 0.010790054
171.33654 0.010911532
171.52774 0.011038995
171.71893 0.011096461
171.91013 0.01122619
172.10132 0.011308553
172.29252 0.011326385
172.48371 0.011340622
172.67491 0.011340227
172.8661 0.011336985
173.0573 0.011298744
173.24849 0.011243066
173.43969 0.011180986
173.63088 0.011095796
173.82207 0.010996764
174.01327 0.010887798
174.20446 0.01081967
174.39566 0.010726582
174.58685 0.010678282
174.77805 0.010593009
174.96924 0.010531283
175.16044 0.010497842
175.35163 0.010424311
175.54283 0.010433061
175.73402 0.010397002
175.92522 0.010366202
176.11641 0.010327337
176.30761 0.010304476
176.4988 0.010305743
176.69 0.010307926
176.88119 0.01025869
177.07239 0.010253993
177.26358 0.010201058
177.45478 0.010174373
177.64597 0.010159783
177.83717 0.010151387
178.02836 0.010136464
178.21956 0.010094004
178.41075 0.010103668
178.60195 0.010075902
178.79314 0.010074821
178.98434 0.010059587
179.17553 0.010071849
179.36673 0.010068046
179.55792 0.010052147
179.74912 0.010067859
179.94031 0.010058901
180.13151 0.010063016
180.3227 0.010020286
180.5139 0.010015568
180.70509 0.010003867
180.89629 0.0099785535
181.08748 0.0099858068
181.27868 0.0099647742
181.46987 0.0099744384
181.66107 0.0099745839
181.85226 0.0099845806
182.04346 0.0099641923
182.23465 0.009967185
182.42585 0.0099833959
182.61704 0.0099839571
182.80824 0.010017273
182.99943 0.010040882
183.19063 0.01005886
183.38182 0.010066674
183.57302 0.010145484
183.76421 0.010165166
183.95541 0.010251873
184.1466 0.010301275
184.3378 0.010369091
184.52899 0.010416455
184.72019 0.010520787
184.91138 0.01060101
185.10258 0.010677638
185.29377 0.010791052
185.48497 0.010876325
185.67616 0.01092766
185.86736 0.011012559
186.05855 0.011089582
186.24975 0.011127158
186.44094 0.011171031
186.63214 0.011222428
186.82333 0.011254642
187.01453 0.011282595
187.20572 0.011296832
187.39692 0.011350577
187.58811 0.011378385
187.77931 0.011364751
187.9705 0.011368638
188.1617 0.01138437
188.35289 0.01136367
188.54409 0.011344737
188.73528 0.011325637
188.92648 0.011288061
189.11767 0.011266613
189.30887 0.011240592
189.50006 0.011166313
189.69126 0.011113545
189.88245 0.011050883
190.07365 0.011002334
190.26484 0.010936991
190.45604 0.010884597
190.64723 0.010788225
190.83843 0.010771703
191.02962 0.010690711
191.22082 0.010633099
191.41201 0.010567445
191.60321 0.010491483
191.7944 0.010423085
191.9856 0.010397418
192.17679 0.01031707
192.36799 0.010279349
192.55918 0.010252351
192.75038 0.010190293
192.94157 0.010148851
193.13277 0.010107326
193.32396 0.010056199
193.51516 0.010032652
193.70635 0.0099602435
193.89755 0.0098891026
194.08874 0.0098630404
194.27994 0.0098474946
194.47113 0.009788408
194.66233 0.0097233358
194.85352 0.0097241671
195.04472 0.0097002249
195.23591 0.0096505946
195.42711 0.0096166764
195.6183 0.0095929628
195.8095 0.00957617
196.00069 0.0095406515
196.19189 0.0095152752
196.38308 0.009505902
196.57428 0.009480401
196.76547 0.0094948245
196.95667 0.0094958013
197.14786 0.0095029508
197.33906 0.0094532166
197.53025 0.0094796528
197.72145 0.0094822923
197.91264 0.009490751
198.10384 0.0094902522
198.29503 0.0094687208
198.48623 0.0094744362
198.67742 0.0094735841
198.86862 0.0094851603
199.05981 0.0094765561
199.25101 0.0094684091
199.4422 0.0094877167
199.6334 0.0094719422
199.82459 0.0094574148
200.01579 0.0094494132
200.20698 0.009460366
200.39818 0.0094552325
200.58937 0.0094579551
200.78057 0.009471194
200.97176 0.0094272791
201.16296 0.0094571862
201.35415 0.0094459009
201.54535 0.0094233719
201.73654 0.0094105071
201.92774 0.0093977047
202.11893 0.0093740534
202.31013 0.0093202249
202.50132 0.0093507554
202.69252 0.0092985896
202.88371 0.0092802588
203.07491 0.0092624684
203.2661 0.0092507674
203.4573 0.0092319587
203.64849 0.0092087023
203.83969 0.0091946944
204.03088 0.009156578
204.22208 0.0091416764
204.41327 0.0091299339
204.60447 0.0091206646
204.79566 0.009115074
204.98686 0.0090995489
205.17805 0.0091268788
205.36925 0.0091096288
205.56044 0.0091252162
205.75164 0.0090952468
205.94283 0.0090930438
206.13403 0.0090984266
206.32522 0.009064737
206.51642 0.0090293433
206.70761 0.0090223185
206.89881 0.0090275975
207.09 0.0089915386
207.2812 0.0089516349
207.47239 0.0089304152
207.66359 0.0088899088
207.85478 0.008858921
208.04598 0.0088250652
208.23717 0.0088025154
208.42837 0.0087723382
208.61956 0.0087521785
208.81076 0.008732767
209.00195 0.0086883533
209.19315 0.0086651177
209.38434 0.0086472026
209.57554 0.0086304514
209.76673 0.0086144691
209.95793 0.0085761033
210.14912 0.0085280525
210.34032 0.008521776
210.53151 0.0085156242
210.72271 0.0084567454
210.9139 0.0084692361
211.1051 0.0084381652
211.29629 0.0084015452
211.48749 0.0083936476
211.67868 0.0083806789
211.86988 0.0083600204
212.06107 0.008335226
212.25227 0.0083174772
212.44346 0.0083330854
212.63466 0.0082989801
212.82585 0.0083172486
213.01705 0.0082980657
213.20824 0.0083090808
213.39944 0.0082770123
213.59063 0.0082711307
213.78183 0.0082639397
213.97302 0.0082627758
214.16422 0.0082563122
214.35541 0.0082622978
214.54661 0.0082351549
214.7378 0.0082577878
214.929 0.0081713297
215.12019 0.0081577583
215.31139 0.0081568023
215.50258 0.0081059458
215.69378 0.0080760388
215.88497 0.0080676839
216.07617 0.0079857981
216.26736 0.0079463101
216.45856 0.0079115606
216.64975 0.0078504164
216.84095 0.007811531
217.03214 0.0077657872
217.22334 0.0077359633
217.41453 0.0076803475
217.60573 0.0076605619
217.79692 0.0076069828
217.98811 0.0076029093
218.17931 0.0076050084
218.3705 0.0075870309
218.5617 0.0075646682
218.75289 0.0075638577
218.94409 0.0075620495
219.13528 0.0075763276
219.32648 0.0075533829
219.51767 0.0075429082
219.70887 0.0075355509
219.90006 0.0075605739
220.09126 0.0075373591
220.28245 0.0075290874
220.47365 0.0075184879
220.66484 0.0074891005
220.85604 0.0074631631
221.04723 0.0074210979
221.23843 0.0073719248
221.42962 0.0073175352
221.62082 0.0072742646
221.81201 0.0072320123
222.00321 0.0071910071
222.1944 0.0071282003
222.3856 0.0070756811
222.57679 0.0069981182
222.76799 0.0069191837
222.95918 0.0069108912
223.15038 0.0068320397
223.34157 0.0067668844
223.53277 0.0067267105
223.72396 0.0066831073
223.91516 0.0066257873
224.10635 0.0065384978
224.29755 0.0064932112
224.48874 0.0064632003
224.67994 0.0064073974
224.87113 0.0063529454
225.06233 0.0063265716
225.25352 0.006293651
225.44472 0.0062559503
225.63591 0.0062677967
225.82711 0.0062354372
226.0183 0.0062244014
226.2095 0.0062193303
226.40069 0.0062312183
226.59189 0.0062413812
226.78308 0.0062646376
226.97428 0.0063026917
227.16547 0.0063218953
227.35667 0.0063656024
227.54786 0.0063821043
227.73906 0.0064189737
227.93025 0.0064355587
228.12145 0.006447509
228.31264 0.0064560717
228.50384 0.0064784552
228.69503 0.006486145
228.88623 0.006459584
229.07742 0.0064656319
229.26862 0.0064723241
229.45981 0.0064367433
229.65101 0.0064269544
229.8422 0.0063923296
230.0334 0.0063359656
230.22459 0.0063304996
230.41579 0.0062977037
230.60698 0.006260959
230.79818 0.006241693
230.98937 0.0062079619
231.18057 0.0061827518
231.37176 0.0061711964
231.56296 0.0061635274
231.75415 0.0062084399
231.94535 0.0061713834
232.13654 0.0061939332
232.32774 0.0061849756
232.51893 0.0062184574
232.71013 0.0062536433
232.90132 0.0062477617
233.09252 0.0062473252
233.28371 0.0062686488
233.47491 0.0062533731
233.6661 0.0062617072
233.8573 0.0062589846
234.04849 0.0062490087
234.23969 0.0062516897
234.43088 0.0062135525
234.62208 0.0061788238
234.81327 0.0061652524
235.00447 0.0061418713
235.19566 0.0060770693
235.38686 0.0060323438
235.57805 0.0059828798
235.76925 0.0059379881
235.96044 0.0058551255
236.15164 0.0058029597
236.34283 0.0057104952
236.53403 0.0056429914
236.72522 0.0055323625
236.91642 0.0054506845
237.10761 0.0053520267
237.29881 0.0052820081
237.49 0.0052010991
237.6812 0.005092112
237.87239 0.0050006244
238.06359 0.004905853
238.25478 0.0048010017
238.44598 0.0046909755
238.63717 0.0046270879
238.82837 0.0045174566
239.01956 0.0044424916
239.21076 0.0043685242
239.40195 0.004250725
239.59315 0.0041709175
239.78434 0.0040876185
239.97554 0.0040114065
240.16673 0.0039232857
240.35793 0.0038491936
240.54912 0.0038004778
240.74032 0.0037048336
240.93151 0.0036462457
241.12271 0.003598382
241.3139 0.0035396903
241.5051 0.0034667828
241.69629 0.0034460828
241.88749 0.0033928154
242.07868 0.0033383842
242.26988 0.00331386
242.46107 0.0032607174
242.65227 0.003231808
242.84346 0.0031875606
243.03466 0.0031564273
243.22585 0.0031405282
243.41705 0.003101144
243.60824 0.0030812545
243.79944 0.003046983
243.99063 0.0030261582
244.18183 0.0029910346
244.37302 0.0029725168
244.56422 0.0029531261
244.75541 0.0029413005
244.94661 0.002902228
245.1378 0.0028915247
245.329 0.0028599966
245.52019 0.0028428712
245.71139 0.0028420191
245.90258 0.0028306507
246.09378 0.0028012425
246.28497 0.0028127148
246.47617 0.0027659942
246.66736 0.0027500535
246.85856 0.0027513005
247.04975 0.0027315356
247.24095 0.0027331567
247.43214 0.002720957
247.62334 0.0027092768
247.81453 0.0027015247
248.00573 0.002674465
248.19692 0.0026724906
248.38812 0.0026621613
248.57931 0.0026471143
248.77051 0.0026273079
248.9617 0.0026129883
249.1529 0.0025964449
249.34409 0.0025874665
249.53529 0.002584453
249.72648 0.0025702372
249.91768 0.0025491631
250.10887 0.0025511998
250.30007 0.0025203576
250.49126 0.0025332432
250.68246 0.0025155567
250.87365 0.0025022346
251.06485 0.0024803915
251.25604 0.002473824
251.44724 0.0024706649
251.63843 0.0024624971
251.82963 0.0024364142
252.02082 0.0024442495
252.21202 0.0024193304
252.40321 0.0024086687
252.59441 0.0023848511
252.7856 0.0023765586
252.9768 0.0023418299
253.16799 0.0023416636
253.35919 0.0023103434
253.55038 0.0022859231
253.74158 0.0022642878
253.93277 0.0022255687
254.12397 0.002209815
254.31516 0.0021654637
254.50636 0.0021338732
254.69755 0.0020930135
254.88875 0.0020574534
255.07994 0.0020044978
255.27114 0.0019564886
255.46233 0.0019279117
255.65353 0.0018910424
255.84472 0.0018521154
256.03592 0.0018096138
256.22711 0.0017747396
256.41831 0.0017337759
256.6095 0.0017071318
256.8007 0.0016682465
256.99189 0.0016320629
257.18309 0.0016038393
257.37428 0.0015825781
257.56548 0.0015451476
257.75667 0.0015122894
257.94787 0.001495933
258.13906 0.0014764591
258.33026 0.001439756
258.52145 0.001428346
258.71265 0.0013860107
258.90384 0.0013800874
259.09504 0.0013532771
259.28623 0.0013321406
259.47743 0.0013229544
259.66862 0.0012869995
259.85982 0.0012834871
260.05101 0.0012732618
260.24221 0.001256469
260.4334 0.0012355611
260.6246 0.0012205141
260.81579 0.001211889
261.00699 0.0011980059
261.19818 0.0011754353
261.38938 0.001167122
261.58057 0.0011514931
261.77177 0.0011279249
261.96296 0.0011153511
262.15415 0.0011131273
262.34535 0.0011058532
262.53654 0.0010988908
262.72774 0.0010824305
262.91893 0.001077401
263.11013 0.0010451039
263.30132 0.0010369776
263.49252 0.0010385779
263.68371 0.0010305141
263.87491 0.0010215357
264.0661 0.0010085047
264.2573 0.00099726095
264.44849 0.00098992448
264.63969 0.00097151056
264.83088 0.0009740669
265.02208 0.00095956023
265.21327 0.00095498792
265.40447 0.00095112225
265.59566 0.00093304087
265.78686 0.00093279147
265.97805 0.0009155622
266.16925 0.0009096182
266.36044 0.00089473743
266.55164 0.0008915576
266.74283 0.00087409972
266.93403 0.00087206296
267.12522 0.00087216688
267.31642 0.00086605662
267.50761 0.00085768099
267.69881 0.00084645807
267.89 0.00083718876
268.0812 0.00083452851
268.27239 0.00082087395
268.46359 0.00082320167
268.65478 0.0008105447
268.84598 0.0008053489
269.03717 0.00079447929
269.22837 0.00080399799
269.41956 0.00078483589
269.61076 0.00078146901
269.80195 0.00077641869
269.99315 0.00076785601
270.18434 0.00076511263
270.37554 0.00075494965
270.56673 0.00074915114
270.75793 0.00074073394
270.94912 0.00074264599
271.14032 0.0007322544
271.33151 0.00072622727
271.52271 0.00071596037
271.7139 0.00071521217
271.9051 0.00070793805
272.09629 0.00069698531
272.28749 0.00069201813
272.47868 0.00068948258
272.66988 0.00068212532
272.86107 0.00067460181
273.05227 0.00067347951
273.24346 0.0006623605
273.43466 0.00065793368
273.62585 0.00065585536
273.81705 0.00064261646
274.00824 0.00064313604
274.19944 0.00064251255
274.39063 0.00063471885
274.58183 0.00062364141
274.77302 0.00062700828
274.96422 0.00061121305
275.15541 0.00060556002
275.34661 0.00059924193
275.5378 0.00059849374
275.729 0.00060057206
275.92019 0.0005919886
276.11139 0.00058722924
276.30258 0.00057951868
276.49378 0.00057475933
276.68497 0.0005736786
276.87617 0.00056775539
277.06736 0.00056667466
277.25856 0.00055628306
277.44975 0.00055478667
277.64095 0.00055177311
277.83214 0.00054395863
278.02334 0.0005322369
278.21453 0.0005350842
278.40573 0.0005327357
278.59692 0.00052627213
278.78812 0.00053022093
278.97931 0.0005199956
279.17051 0.000514301
279.3617 0.00051290853
279.5529 0.0005146751
279.74409 0.00050602929
279.93529 0.0005023091
280.12648 0.0004998359
280.31768 0.0004921669
280.50887 0.00049183437
280.70007 0.00048568254
280.89126 0.00048264819
281.08246 0.00047761866
281.27365 0.00047468823
281.46485 0.00047512468
281.65604 0.0004697834
281.84724 0.00046880658
282.03843 0.00046221831
282.22963 0.00045716799
282.42082 0.00045650293
282.61202 0.00045145261
282.80321 0.00044673483
282.99441 0.00044403301
283.1856 0.0004365095
283.3768 0.00044419928
283.56799 0.00043711221
283.75919 0.00043590678
283.95038 0.00043301792
284.14158 0.00043480527
284.33277 0.00042786369
284.52397 0.0004251203
284.71516 0.0004251203
284.90636 0.00042036095
285.09755 0.00041938414
285.28875 0.00041477027
285.47994 0.00041391816
285.67114 0.00041306605
285.86233 0.00041339858
286.05353 0.00040427476
286.24472 0.00040136511
286.43592 0.00040167686
286.62711 0.00039508858
286.81831 0.00039153466
287.0095 0.00039261538
287.2007 0.00039149309
287.39189 0.00038490482
287.58309 0.00037850359
287.77428 0.000382203
287.96548 0.00037652919
288.15667 0.00037634214
288.34787 0.0003750328
288.53906 0.00037110477
288.73026 0.00036420475
288.92145 0.00036534783
289.11265 0.00035555894
289.30384 0.00035668123
289.49504 0.00035208815
289.68623 0.00035273243
289.87743 0.00034668452
290.06862 0.00033712425
290.25982 0.00033714503
290.45101 0.00033236489
290.64221 0.0003306191
290.8334 0.0003295176
291.0246 0.00031679828
291.21579 0.0003188766
291.40699 0.000311457
291.59818 0.00030890066
291.78938 0.00030694704
291.98057 0.00030256179
292.17177 0.00029838437
292.36296 0.00029591117
292.55416 0.00029572412
292.74535 0.00028790963
292.93655 0.00028456354
293.12774 0.00028184094
293.31894 0.00028551957
293.51013 0.00028323341
293.70133 0.0002719897
293.89252 0.00027475387
294.08372 0.00027506562
294.27491 0.0002707635
294.46611 0.00027196892
294.6573 0.00026193064
294.8485 0.00026228395
295.03969 0.00026068365
295.23089 0.00025247428
295.42208 0.00025428242
295.61328 0.00024894114
295.80447 0.00024808903
295.99567 0.00024894114
296.18686 0.00025193392
296.37806 0.00024017063
296.56925 0.00024093961
296.76045 0.00023678297
296.95164 0.00023626339
297.14284 0.00022830342
297.33403 0.00022836577
297.52523 0.00022795011
297.71642 0.00022524829
297.90762 0.00022204768
298.09881 0.00021516844
298.29001 0.00021518923
298.4812 0.00021267446
298.6724 0.00020961933
298.86359 0.00020450666
299.05479 0.00020855939
299.24598 0.00019937321
299.43718 0.00019924851
299.62837 0.00019513344
299.81957 0.0001936994
300.01076 0.00019450994
300.20196 0.00018519907
300.39315 0.00018659155
300.58435 0.00018309997
300.77554 0.00018253882
300.96674 0.00018098008
301.15793 0.00017665718
301.34913 0.00017644935
301.54032 0.0001753894
301.73152 0.00017289542
301.92271 0.00016740866
302.11391 0.00016458214
302.3051 0.00016526799
302.4963 0.00016431196
302.68749 0.00015994749
302.87869 0.00015236162
303.06988 0.00015414898
303.26108 0.00015175891
303.45227 0.00014803872
303.64347 0.00015138481
303.83466 0.00014689564
304.02586 0.00014485889
304.21705 0.00014118026
304.40825 0.00014302996
304.59944 0.00014034893
304.79064 0.00013538175
304.98183 0.00013675344
305.17303 0.00013405162
305.36422 0.00013240975
305.55542 0.0001297495
305.74661 0.00012889739
305.93781 0.00012617479
306.129 0.0001254266
306.32019 0.00012605009
306.51139 0.00011719645
306.70258 0.00012205972
306.89378 0.00011761211
307.08497 0.000115035
307.27617 0.0001149103
307.46736 0.00011626121
307.65856 0.00011362174
307.84975 0.00011270728
308.04095 0.00010738678
308.23214 0.00010516298
308.42334 0.00010458105
308.61453 0.00010616057
308.80573 0.00010327171
308.99692 9.8803321e-05
309.18812 9.782651e-05
309.37931 9.5789757e-05
309.57051 9.2921676e-05
309.7617 9.3212641e-05
309.9529 8.8952085e-05
310.14409 9.1009622e-05
310.33529 8.7455695e-05
310.52648 8.3818635e-05
310.71768 8.0306275e-05
310.90887 7.9537297e-05
311.10007 7.6191202e-05
311.29126 7.6315901e-05
311.48246 7.2782757e-05
311.67365 7.078757e-05
311.86485 6.7254427e-05
312.05604 6.6942679e-05
312.24724 6.4552611e-05
312.43843 6.2598991e-05
312.62963 6.2515858e-05
312.82082 5.856705e-05
313.01202 5.7423975e-05
313.20321 5.557427e-05
313.39441 5.4576676e-05
313.5856 5.1147449e-05
313.7768 5.0794135e-05
313.96799 4.9588709e-05
314.15919 4.7260991e-05
314.35038 4.4642308e-05
314.54158 4.5785384e-05
314.73277 4.3727847e-05
314.92397 4.3042002e-05
315.11516 4.3332967e-05
315.30636 4.1420913e-05
315.49755 4.133778e-05
315.68875 3.7783853e-05
315.87994 3.8074818e-05
316.07114 3.7679937e-05
316.26233 3.7347406e-05
316.45353 3.4936555e-05
316.64472 3.614198e-05
316.83592 3.3398598e-05
317.02711 3.4333842e-05
317.21831 3.4500108e-05
317.4095 3.1341062e-05
317.6007 3.0010937e-05
317.79189 3.0509734e-05
317.98309 3.0385035e-05
318.17428 2.7641653e-05
318.36548 2.8161233e-05
318.55667 2.7600086e-05
318.74787 2.4399474e-05
318.93906 2.5812731e-05
319.13026 2.5688032e-05
319.32145 2.4461823e-05
319.51265 2.4732005e-05
319.70384 2.3214832e-05
319.89504 2.3027783e-05
320.08623 2.3339531e-05
320.27743 2.1884707e-05
320.46862 2.1053379e-05
320.65982 2.1053379e-05
320.85101 2.0845547e-05
321.04221 1.943229e-05
321.2334 2.0222051e-05
321.4246 1.8746444e-05
321.61579 1.9182891e-05
321.80699 1.8039815e-05
321.99818 1.7915116e-05
322.18938 1.7478669e-05
322.38057 1.6792824e-05
322.57177 1.6190111e-05
322.76296 1.5566615e-05
322.95416 1.5961496e-05
323.14535 1.5150951e-05
323.33655 1.573288e-05
323.52774 1.4111791e-05
323.71894 1.5047035e-05
323.91013 1.5171734e-05
324.10133 1.3446729e-05
324.29252 1.5234084e-05
324.48372 1.3841609e-05
324.67491 1.3966309e-05
324.86611 1.377926e-05
325.0573 1.2594618e-05
325.2485 1.3425946e-05
325.43969 1.2636184e-05
325.63089 1.2719317e-05
325.82208 1.2428352e-05
326.01328 1.2158171e-05
326.20447 1.1680157e-05
326.39567 1.1098227e-05
326.58686 1.1202143e-05
326.77806 1.1222927e-05
326.96925 1.0495515e-05
327.16045 1.0287683e-05
327.35164 1.0370816e-05
327.54284 9.7057532e-06
327.73403 8.3964118e-06
327.92523 8.5418941e-06
328.11642 7.3156855e-06
328.30762 7.4819511e-06
328.49881 7.9183982e-06
328.69001 6.2973088e-06
328.8812 6.7753224e-06
329.0724 6.3804416e-06
329.26359 5.258149e-06
329.45479 5.0918834e-06
329.64598 4.3436883e-06
329.83718 3.8033251e-06
330.02837 3.9488075e-06
330.21957 3.3876612e-06
330.41076 3.470794e-06
330.60196 3.1798292e-06
330.79315 2.1822357e-06
330.98435 2.3069349e-06
331.17554 1.891271e-06
331.36674 1.891271e-06
331.55793 1.579523e-06
331.74913 1.3093414e-06
331.94032 1.475607e-06
332.13152 1.0599431e-06
332.32271 7.0662871e-07
332.51391 6.2349592e-07
332.7051 5.1957994e-07
332.8963 5.1957994e-07
333.08749 5.4036313e-07
333.27869 4.3644715e-07
333.46988 4.1566395e-07
333.66108 1.8704878e-07
333.85227 1.8704878e-07
334.04347 2.2861517e-07
334.23466 2.2861517e-07
334.42586 8.313279e-08
334.61705 8.313279e-08
334.80825 8.313279e-08
334.99944 8.313279e-08
335.19064 1.2469918e-07
335.38183 1.2469918e-07
335.57303 2.0783197e-08
335.76422 8.313279e-08
335.95542 4.1566395e-08
336.14661 8.313279e-08
336.529 4.1566395e-08
336.7202 2.0783197e-08
336.91139 4.1566395e-08
337.10259 2.0783197e-08
337.29378 2.0783197e-08
338.05856 4.1566395e-08
338.24976 4.1566395e-08
340.3529 2.0783197e-08
341.30888 4.1566395e-08
341.69127 6.2349592e-08
342.07366 2.0783197e-08
342.26485 2.0783197e-08
342.45605 2.0783197e-08
343.02963 2.0783197e-08
343.22083 4.1566395e-08
344.1768 2.0783197e-08
345.13278 2.0783197e-08
346.27995 2.0783197e-08
347.23592 2.0783197e-08
349.72146 2.0783197e-08
350.10385 2.0783197e-08
350.48623 2.0783197e-08
351.44221 2.0783197e-08
351.8246 2.0783197e-08
352.39818 2.0783197e-08
352.58938 4.1566395e-08
353.35416 2.0783197e-08
354.69252 4.1566395e-08
355.6485 2.0783197e-08
356.41328 2.0783197e-08
356.60447 2.0783197e-08
357.17806 2.0783197e-08
359.2812 4.1566395e-08
360.23718 2.0783197e-08
360.81076 2.0783197e-08
362.53152 2.0783197e-08
363.48749 2.0783197e-08
365.59064 2.0783197e-08
366.73781 2.0783197e-08
369.98812 2.0783197e-08
370.7529 2.0783197e-08
371.90007 2.0783197e-08
372.85605 2.0783197e-08
374.38561 2.0783197e-08
377.06234 2.0783197e-08
377.82712 2.0783197e-08
379.73907 2.0783197e-08
383.94536 2.0783197e-08
384.71014 2.0783197e-08
389.8724 2.0783197e-08
399.62334 2.0783197e-08
400.57932 2.0783197e-08
402.10888 2.0783197e-08
407.46234 2.0783197e-08



==> fig6c.dat <==
11.662689 3.9526952e-08
20.107206 1.9763476e-08
21.916745 1.9763476e-08
23.525224 1.9763476e-08
27.144303 1.9763476e-08
27.747483 1.9763476e-08
28.551722 1.9763476e-08
29.154902 3.9526952e-08
29.355962 1.9763476e-08
29.758082 1.9763476e-08
29.959142 1.9763476e-08
31.366561 1.9763476e-08
33.578221 1.9763476e-08
34.1814 3.9526952e-08
35.99094 1.9763476e-08
36.192 1.9763476e-08
36.594119 1.9763476e-08
37.599419 1.9763476e-08
38.403659 1.9763476e-08
38.604719 1.9763476e-08
39.006839 1.9763476e-08
39.207899 1.9763476e-08
40.012138 3.9526952e-08
40.213198 1.9763476e-08
40.414258 1.9763476e-08
40.615318 3.9526952e-08
41.017438 1.9763476e-08
41.218498 1.9763476e-08
41.419558 1.9763476e-08
41.620618 3.9526952e-08
42.022737 3.9526952e-08
42.424857 1.9763476e-08
43.028037 1.9763476e-08
43.229097 1.9763476e-08
43.430157 3.9526952e-08
43.631217 3.9526952e-08
43.832277 5.9290428e-08
44.033337 1.9763476e-08
44.234397 1.9763476e-08
44.435457 7.9053903e-08
44.636516 1.9763476e-08
44.837576 3.9526952e-08
45.038636 1.9763476e-08
45.239696 3.9526952e-08
45.641816 3.9526952e-08
45.842876 3.9526952e-08
46.043936 5.9290428e-08
46.244996 1.9763476e-08
46.647116 3.9526952e-08
46.848176 3.9526952e-08
47.049236 3.9526952e-08
47.250296 1.9763476e-08
47.451355 1.9763476e-08
47.652415 1.9763476e-08
47.853475 3.9526952e-08
48.054535 1.1858086e-07
48.255595 3.9526952e-08
48.456655 3.9526952e-08
48.657715 1.3834433e-07
49.059835 5.9290428e-08
49.260895 3.9526952e-08
49.461955 1.9763476e-08
49.663015 9.8817379e-08
49.864075 5.9290428e-08
50.065134 1.9763476e-08
50.266194 5.9290428e-08
50.467254 7.9053903e-08
50.668314 1.9763476e-08
50.869374 5.9290428e-08
51.070434 5.9290428e-08
51.271494 1.9763476e-08
51.472554 7.9053903e-08
51.673614 9.8817379e-08
51.874674 7.9053903e-08
52.075734 7.9053903e-08
52.477854 1.1858086e-07
52.678914 5.9290428e-08
52.879973 1.1858086e-07
53.081033 1.9763476e-08
53.282093 3.9526952e-08
53.483153 7.9053903e-08
53.684213 5.9290428e-08
53.885273 5.9290428e-08
54.086333 9.8817379e-08
54.287393 7.9053903e-08
54.488453 7.9053903e-08
54.689513 3.9526952e-08
54.890573 1.1858086e-07
55.091633 1.9763476e-08
55.292693 5.9290428e-08
55.493752 1.1858086e-07
55.694812 3.9526952e-08
55.895872 1.9763476e-08
56.096932 1.1858086e-07
56.297992 9.8817379e-08
56.499052 7.9053903e-08
56.700112 1.9763476e-08
56.901172 1.5810781e-07
57.102232 1.5810781e-07
57.303292 9.8817379e-08
57.504352 1.5810781e-07
57.705412 9.8817379e-08
57.906472 1.9763476e-07
58.107532 2.7668866e-07
58.308591 3.5574257e-07
58.509651 5.5337732e-07
58.710711 6.521947e-07
58.911771 8.6959294e-07
59.112831 1.3636798e-06
59.313891 1.8182398e-06
59.514951 2.2332728e-06
59.716011 3.0040483e-06
59.917071 3.7352969e-06
60.118131 4.3677282e-06
60.319191 4.7827612e-06
60.520251 5.0396863e-06
60.721311 6.0871506e-06
60.92237 6.2452584e-06
61.12343 7.2927226e-06
61.32449 7.5891747e-06
61.52555 9.3678876e-06
61.72661 1.1008256e-05
61.92767 1.2213828e-05
62.12873 1.3636798e-05
62.32979 1.4763316e-05
62.53085 1.6996589e-05
62.73191 2.0000638e-05
62.93297 1.9328679e-05
63.13403 2.1878168e-05
63.33509 2.2293201e-05
63.53615 2.4150967e-05
63.737209 2.5257722e-05
63.938269 2.6186606e-05
64.139329 2.7273597e-05
64.340389 2.8400115e-05
64.541449 2.9882375e-05
64.742509 3.2333046e-05
64.943569 3.4131523e-05
65.144629 3.4902298e-05
65.345689 3.4724427e-05
65.546749 3.7768002e-05
65.747809 3.8242326e-05
65.948869 3.968506e-05
66.149929 4.1859042e-05
66.350988 4.4151605e-05
66.552048 4.4882854e-05
66.753108 4.5871027e-05
66.954168 4.7629977e-05
67.155228 5.1938415e-05
67.356288 5.3499729e-05
67.557348 5.6819993e-05
67.758408 6.3104778e-05
67.959468 7.2749355e-05
68.160528 8.6919767e-05
68.361588 0.00011607089
68.562648 0.00015565714
68.763708 0.00020731886
68.964767 0.00027287431
69.165827 0.00035224443
69.366887 0.00045311721
69.567947 0.00058009754
69.769007 0.00072741449
69.970067 0.00087720188
70.171127 0.0010103286
70.372187 0.0010948768
70.573247 0.0011677052
70.774307 0.001199643
70.975367 0.0012085761
71.176427 0.0011728635
71.377487 0.0011227631
71.578547 0.0010699551
71.779606 0.0010220089
71.980666 0.00098841095
72.181726 0.00096408212
72.382786 0.00093935801
72.583846 0.00092801377
72.784906 0.0009094954
72.985966 0.0009030525
73.187026 0.0008983488
73.388086 0.00088994932
73.589146 0.00088858564
73.790206 0.00086787352
73.991266 0.00086445443
74.192326 0.00086190495
74.393385 0.00085919735
74.594445 0.00084210194
74.795505 0.00085054095
74.996565 0.00084868318
75.197625 0.0008384457
75.398685 0.00083520449
75.599745 0.00083662746
75.800805 0.00083071818
76.001865 0.00083077747
76.202925 0.0008252437
76.403985 0.00082834656
76.605045 0.00082874183
76.806105 0.00081708138
77.007165 0.00082393931
77.208224 0.00082407765
77.409284 0.00081781263
77.610344 0.00081804979
77.811404 0.00082380096
78.012464 0.00081526314
78.213524 0.00081897868
78.414584 0.00081508527
78.615644 0.00081352396
78.816704 0.00081840554
79.017764 0.00081439355
79.218824 0.00081828695
79.419884 0.0008107966
79.620944 0.00081500622
79.822003 0.00081929489
80.023063 0.00082022377
80.224123 0.00081081636
80.425183 0.00081249626
80.626243 0.000816528
80.827303 0.00081577699
81.028363 0.00081401804
81.229423 0.00081459118
81.430483 0.00081882057
81.631543 0.00081544101
81.832603 0.00081109305
82.033663 0.00081429473
82.234723 0.00081644895
82.435783 0.00081743712
82.636842 0.0008157177
82.837902 0.00081986803
83.038962 0.00081848459
83.240022 0.0008159351
83.441082 0.00081498645
83.642142 0.00081838577
83.843202 0.00082170604
84.044262 0.00082127124
84.245322 0.00082589589
84.446382 0.00082722005
84.647442 0.00081498645
84.848502 0.00082306972
85.049562 0.00081838577
85.250621 0.00082170604
85.451681 0.00082366262
85.652741 0.00083415703
85.853801 0.00082783271
86.054861 0.00082725957
86.255921 0.00082249657
86.456981 0.00083158777
86.658041 0.00082668643
86.859101 0.00083739824
87.060161 0.00083453253
87.261221 0.00083275382
87.462281 0.00083484875
87.663341 0.00083218068
87.864401 0.00083810972
88.06546 0.00083862357
88.26652 0.00083939435
88.46758 0.00083267476
88.66864 0.0008432087
88.8697 0.00084374231
89.07076 0.00083714131
89.27182 0.00084097542
89.47288 0.00084943419
89.67394 0.00084816933
89.875 0.00084735903
90.07606 0.00084850531
90.27712 0.00085052118
90.47818 0.00084617322
90.679239 0.00085218132
90.880299 0.00085680597
91.081359 0.00084643014
91.282419 0.00085676644
91.483479 0.00085852539
91.684539 0.00085567945
91.885599 0.00086196424
92.086659 0.00086038316
92.287719 0.00087091709
92.488779 0.0008609563
92.689839 0.00087052182
92.890899 0.00085896019
93.091959 0.00086231998
93.293018 0.00086684581
93.494078 0.00086577859
93.695138 0.00087627299
93.896198 0.0008792968
94.097258 0.0008708578
94.298318 0.00087556151
94.499378 0.00087160881
94.700438 0.00087915846
94.901498 0.00088334832
95.102558 0.00086743872
95.303618 0.00087710306
95.504678 0.00089000861
95.705738 0.00089263715
95.906798 0.00088413886
96.107857 0.00088712314
96.308917 0.00089273597
96.509977 0.00089566096
96.711037 0.00088862516
96.912097 0.00089273597
97.113157 0.00090323037
97.314217 0.00089249881
97.515277 0.00090289439
97.716337 0.00089651079
97.917397 0.00089795353
98.118457 0.00090404068
98.319517 0.00089781518
98.520577 0.00090607631
98.721636 0.0009057601
98.922696 0.00090834911
99.123756 0.000917717
99.324816 0.00091244015
99.525876 0.00091196583
99.726936 0.00091611616
99.927996 0.00092293456
100.12906 0.0009220452
100.33012 0.00092502949
100.53118 0.00092404131
100.73224 0.00092647222
100.9333 0.00092789519
101.13436 0.00092981225
101.33542 0.00093099806
101.53648 0.0009344369
101.73754 0.00094149246
101.9386 0.0009350891
102.13966 0.00094267827
102.34072 0.00095331102
102.54178 0.00094516847
102.74283 0.00095667081
102.94389 0.00095420038
103.14495 0.00096212553
103.34601 0.00097084122
103.54707 0.00096825221
103.74813 0.0009753473
103.94919 0.00097754104
104.15025 0.00098214593
104.35131 0.00098080202
104.55237 0.00098175066
104.75343 0.00099068375
104.95449 0.00098692869
105.15555 0.00099714641
105.35661 0.00099487361
105.55767 0.0010059609
105.75873 0.0010037079
105.95979 0.0010153486
106.16085 0.0010161193
106.36191 0.0010248153
106.56297 0.0010262382
106.76403 0.0010391043
106.96509 0.0010250327
107.16615 0.0010428593
107.36721 0.0010429384
107.56827 0.0010561799
107.76933 0.0010544803
107.97039 0.0010584922
108.17145 0.0010835326
108.37251 0.0010837104
108.57357 0.0010838093
108.77463 0.0010910032
108.97569 0.0011035332
109.17675 0.0011104307
109.37781 0.0011220911
109.57887 0.001131874
109.77993 0.0011373485
109.98099 0.0011465978
110.18205 0.001158199
110.38311 0.001160788
110.58417 0.0011853935
110.78523 0.0012046234
110.98629 0.0012134181
111.18735 0.0012328061
111.38841 0.0012463638
111.58947 0.0012643091
111.79053 0.001271167
111.99159 0.001290219
112.19265 0.0013087176
112.39371 0.0013177495
112.59477 0.0013345287
112.79583 0.0013356948
112.99689 0.0013602015
113.19795 0.001381546
113.39901 0.0013840362
113.60007 0.0014089975
113.80113 0.0014285633
114.00219 0.0014419827
114.20325 0.0014478327
114.40431 0.0014770234
114.60537 0.0014905811
114.80643 0.0015074394
115.00749 0.0015382309
115.20855 0.0015666903
115.40961 0.0016145969
115.61067 0.0016492621
115.81173 0.0017006076
116.01279 0.0017685544
116.21385 0.0018287342
116.41491 0.0019265239
116.61597 0.0020299857
116.81703 0.0021602072
117.01809 0.0022910612
117.21915 0.0024430621
117.42021 0.0025809123
117.62127 0.0027308578
117.82233 0.0028721864
118.02339 0.0030104715
118.22445 0.0031190718
118.42551 0.0032107348
118.62657 0.0032686417
118.82763 0.0033485652
119.02869 0.0033563718
119.22975 0.0033680916
119.43081 0.0033791393
119.63187 0.0033839616
119.83293 0.0033736451
120.03399 0.0033731115
120.23505 0.0033612139
120.43611 0.003352676
120.63717 0.0033540595
120.83823 0.0033478142
121.03929 0.0033615301
121.24035 0.0033480316
121.44141 0.0033586051
121.64247 0.0033705225
121.84353 0.0033652061
122.04459 0.0033882503
122.24565 0.0034008989
122.44671 0.0033995352
122.64777 0.0034296745
122.84883 0.0034403271
123.04989 0.003430386
123.25095 0.0034709012
123.45201 0.0034553473
123.65307 0.0034582525
123.85413 0.003458628
124.05519 0.0034528571
124.25625 0.0034687074
124.45731 0.003464142
124.65837 0.0034624819
124.85943 0.0034579166
125.06049 0.0034434102
125.26155 0.0034479953
125.46261 0.0034327774
125.66367 0.0034512365
125.86473 0.0034535686
126.06579 0.0034689248
126.26685 0.0034514341
126.46791 0.0034732728
126.66897 0.0034657429
126.87003 0.0034716917
127.07109 0.0034871863
127.27215 0.0034877396
127.47321 0.0034936094
127.67427 0.0035117523
127.87533 0.0035192426
128.07639 0.0035312588
128.27745 0.003536259
128.47851 0.0035384527
128.67957 0.0035574454
128.88063 0.0035856677
129.08169 0.0035658054
129.28275 0.0035859048
129.48381 0.0036078818
129.68487 0.0036237519
129.88592 0.0036312422
130.08698 0.0036689114
130.28804 0.0036782793
130.4891 0.0036905722
130.69016 0.0036964222
130.89122 0.0037279252
131.09228 0.0037643888
131.29334 0.0037915438
131.4944 0.003836901
131.69546 0.0038477709
131.89652 0.0039003417
132.09758 0.0039439795
132.29864 0.0039848503
132.4997 0.0040336464
132.70076 0.0040840235
132.90182 0.0041183329
133.10288 0.0041910822
133.30394 0.0042256881
133.505 0.0042784565
133.70606 0.004314347
133.90712 0.0043398221
134.10818 0.0043908712
134.30924 0.0044067017
134.5103 0.0044572369
134.71136 0.0044959338
134.91242 0.0045152823
135.11348 0.0045604616
135.31454 0.0046054037
135.5156 0.0046623423
135.71666 0.0046912958
135.91772 0.0047356253
136.11878 0.0048034733
136.31984 0.0048567161
136.5209 0.0049290109
136.72196 0.0049836569
136.92302 0.0050552204
137.12408 0.0051123764
137.32514 0.0051676944
137.5262 0.0052337044
137.72726 0.0052895362
137.92832 0.0053220274
138.12938 0.005339439
138.33044 0.0053495184
138.5315 0.0053464748
138.73256 0.0053296561
138.93362 0.0053250314
139.13468 0.0053229958
139.33574 0.0053181735
139.5368 0.0053110389
139.73786 0.0053096752
139.93892 0.0053172248
140.13998 0.0052910975
140.34104 0.0052876587
140.5421 0.005307936
140.74316 0.0053013745
140.94422 0.0053291422
141.14528 0.0053152287
141.34634 0.0053187861
141.5474 0.0053248535
141.74846 0.0052960186
141.94952 0.0053098531
142.15058 0.0052944375
142.35164 0.0053004456
142.5527 0.005308608
142.75376 0.0053160193
142.95482 0.0052918683
143.15588 0.0052855045
143.35694 0.0052875994
143.558 0.0052946945
143.75906 0.0053032521
143.96012 0.0053045367
144.16118 0.0053154659
144.36224 0.0053048924
144.5633 0.0053289841
144.76436 0.0053138255
144.96542 0.0053454273
145.16648 0.0053320474
145.36754 0.0053436091
145.5686 0.0053431545
145.76966 0.0053685308
145.97072 0.0053681158
146.17178 0.0053696573
146.37284 0.0054065953
146.5739 0.0054104096
146.77496 0.0054026031
146.97602 0.0054090657
147.17708 0.0054221096
147.37814 0.0054289478
147.5792 0.0054233942
147.78026 0.0054607472
147.98132 0.005472131
148.18238 0.0054658857
148.38344 0.0054663007
148.5845 0.0054962424
148.78556 0.0055041083
148.98662 0.0054976654
149.18768 0.0055182984
149.38874 0.0055144446
149.5898 0.0055424494
149.79086 0.005572312
149.99192 0.0055743674
150.19298 0.0055735176
150.39404 0.005596048
150.5951 0.0056007517
150.79616 0.0056399426
150.99722 0.0056325511
151.19828 0.0056415237
151.39934 0.005647848
151.6004 0.0056806356
151.80146 0.0056969405
152.00252 0.0057223563
152.20358 0.0057592943
152.40464 0.0057757177
152.6057 0.0058042166
152.80676 0.0058632501
153.00782 0.0058868873
153.20888 0.0059552096
153.40994 0.0060155277
153.611 0.0060395996
153.81206 0.0060849963
154.01312 0.0061481406
154.21418 0.0061679239
154.41524 0.0062198425
154.6163 0.0062474916
154.81736 0.006248381
155.01842 0.0062748443
155.21948 0.0062721565
155.42054 0.0062955564
155.6216 0.0063206956
155.82266 0.006312217
156.02372 0.0063283835
156.22478 0.006356922
156.42584 0.0063993542
156.6269 0.0064127934
156.82795 0.0064374779
157.02901 0.00645987
157.23007 0.0064976972
157.43113 0.0065086462
157.63219 0.006534734
157.83325 0.0065752887
158.03431 0.0066298754
158.23537 0.0066585324
158.43643 0.0066994033
158.63749 0.0067244436
158.83855 0.0067617768
159.03961 0.0067841095
159.24067 0.0068518785
159.44173 0.0068887374
159.64279 0.0069078684
159.84385 0.0069530675
160.04491 0.0070087412
160.24597 0.0069973772
160.44703 0.0070518256
160.64809 0.007107025
160.84915 0.0071159581
161.05021 0.0071351286
161.25127 0.0072011584
161.45233 0.0072065934
161.65339 0.0072494603
161.85445 0.0073081974
162.05551 0.0073302732
162.25657 0.0073480208
162.45763 0.007382429
162.65869 0.0074285174
162.85975 0.0074696452
163.06081 0.0075210105
163.26187 0.0075418214
163.46293 0.0075682057
163.66399 0.0076011514
163.86505 0.0076345121
164.06611 0.0076546116
164.26717 0.0076920436
164.46823 0.0076937038
164.66929 0.0077845762
164.87035 0.0078086679
165.07141 0.0078758242
165.27247 0.0079100743
165.47353 0.0079361225
165.67459 0.0079852545
165.87565 0.0080065003
166.07671 0.0080806133
166.27777 0.0080714628
166.47883 0.0081062663
166.67989 0.0081473546
166.88095 0.0081595091
167.08201 0.0082295904
167.28307 0.0082518045
167.48413 0.008298229
167.68519 0.0083543968
167.88625 0.0084372848
168.08731 0.0084864168
168.28837 0.0085619528
168.48943 0.008660948
168.69049 0.0087717421
168.89155 0.0088707966
169.09261 0.0089928558
169.29367 0.0091340066
169.49473 0.0092570737
169.69579 0.0093749036
169.89685 0.0095406401
170.09791 0.0096475012
170.29897 0.0097778018
170.50003 0.0099424316
170.70109 0.010064847
170.90215 0.010173585
171.10321 0.01029181
171.30427 0.010471579
171.50533 0.010535316
171.70639 0.010661802
171.90745 0.010749295
172.10851 0.010799989
172.30957 0.010819041
172.51063 0.010836037
172.71169 0.010822124
172.91275 0.010783486
173.11381 0.010789217
173.31487 0.010675854
173.51593 0.010636485
173.71699 0.010538854
173.91805 0.010458831
174.11911 0.010359006
174.32017 0.010278154
174.52123 0.010246196
174.72229 0.010149158
174.92335 0.010089669
175.12441 0.010062435
175.32547 0.010027355
175.52653 0.010016525
175.72759 0.010006347
175.92865 0.0099546059
176.12971 0.0099452775
176.33077 0.0099076874
176.53183 0.0099159683
176.73289 0.0098710261
176.93395 0.0098289694
177.13501 0.0098399975
177.33607 0.0097913596
177.53713 0.0097777623
177.73819 0.0097798572
177.93925 0.0097450142
178.14031 0.0097297568
178.34137 0.0096907042
178.54243 0.0097114756
178.74349 0.0096983922
178.94455 0.0096620076
179.14561 0.0096870875
179.34667 0.0096941233
179.54773 0.0096688853
179.74879 0.0096748143
179.94985 0.0096706838
180.15091 0.0096524618
180.35197 0.0096595569
180.55303 0.0096480348
180.75409 0.0096341213
180.95515 0.0096157611
181.15621 0.0096580944
181.35727 0.0096216901
181.55833 0.009643173
181.75939 0.0096354653
181.96045 0.009638825
182.16151 0.0096235676
182.36257 0.0096080928
182.56363 0.0096587664
182.76469 0.009686119
182.96575 0.0097242428
183.16681 0.0097324249
183.36787 0.0097791457
183.56893 0.0097978222
183.76999 0.0098628836
183.97104 0.0099139129
184.1721 0.0099565427
184.37316 0.010047218
184.57422 0.010129374
184.77528 0.010150541
184.97634 0.010278766
185.1774 0.01036373
185.37846 0.010468852
185.57952 0.010541225
185.78058 0.010635319
185.98164 0.010679827
186.1827 0.010792676
186.38376 0.010825088
186.58482 0.010842559
186.78588 0.010912976
186.98694 0.010974599
187.188 0.01101296
187.38906 0.011053119
187.59012 0.011064542
187.79118 0.011095986
187.99224 0.011122746
188.1933 0.011138102
188.39436 0.011135335
188.59542 0.011139822
188.79648 0.01108897
188.99754 0.011084326
189.1986 0.011042111
189.39966 0.010962543
189.60072 0.010952325
189.80178 0.010885782
190.00284 0.010827025
190.2039 0.010746607
190.40496 0.010681961
190.60602 0.010620892
190.80708 0.010552886
191.00814 0.010473279
191.2092 0.010424087
191.41026 0.010354579
191.61132 0.010299162
191.81238 0.010254932
192.01344 0.010187874
192.2145 0.010125896
192.41556 0.010052455
192.61662 0.010024746
192.81768 0.0099758714
193.01874 0.0099198419
193.2198 0.0098588716
193.42086 0.0098348787
193.62192 0.0097635326
193.82298 0.0097332747
194.02404 0.0097189659
194.2251 0.0096267693
194.42616 0.0096241605
194.62722 0.0095919461
194.82828 0.0095640203
195.02934 0.0095213707
195.2304 0.0095067457
195.43146 0.0094771993
195.63252 0.0094196086
195.83358 0.0094122961
196.03464 0.0094052405
196.2357 0.0093985605
196.43676 0.0093541322
196.63782 0.0093531835
196.83888 0.0093469778
197.03994 0.0093278665
197.241 0.0093341908
197.44206 0.0093331829
197.64312 0.0093488553
197.84418 0.0093264435
198.04524 0.0093451398
198.2463 0.0093125498
198.44736 0.0093015613
198.64842 0.0093419579
198.84948 0.0093334398
199.05054 0.0093169571
199.2516 0.0093036563
199.45266 0.0093354162
199.65372 0.0092879048
199.85478 0.009293399
200.05584 0.0093142495
200.2569 0.0093061465
200.45796 0.0092912843
200.65902 0.009342452
200.86008 0.0093361672
201.06114 0.0093341711
201.2622 0.0092881815
201.46326 0.0093099015
201.66432 0.0092983596
201.86538 0.0092786159
202.06644 0.009250532
202.2675 0.0092107482
202.46856 0.0092029021
202.66962 0.009189621
202.87068 0.0091730592
203.07174 0.0091501336
203.2728 0.0091024838
203.47386 0.009092108
203.67492 0.0090805069
203.87598 0.0090497746
204.07704 0.0090601505
204.2781 0.0090153664
204.47916 0.0090141213
204.68022 0.0090047535
204.88128 0.0090088247
205.08234 0.0090040024
205.2834 0.0090079354
205.48446 0.0089866303
205.68552 0.0089826776
205.88658 0.0089881126
206.08764 0.0089730133
206.2887 0.008983152
206.48976 0.0089380912
206.69082 0.0088990386
206.89188 0.0088719627
207.09294 0.0088591757
207.294 0.0088525154
207.49506 0.0088298862
207.69612 0.0087917625
207.89718 0.0087630857
208.09824 0.0087005936
208.2993 0.0087085385
208.50036 0.0086378445
208.70142 0.0086405916
208.90248 0.0086275873
209.10354 0.0085704313
209.3046 0.008563435
209.50566 0.0085513793
209.70672 0.0084748947
209.90778 0.0084726812
210.10884 0.0084373638
210.3099 0.0084240828
210.51096 0.008424399
210.71202 0.0083864531
210.91307 0.0083738045
211.11413 0.0083295738
211.31519 0.0083009168
211.51625 0.0083003436
211.71731 0.008250263
211.91837 0.0082452826
212.11943 0.0082289777
212.32049 0.0082256575
212.52155 0.0081903797
212.72261 0.0082166651
212.92367 0.008213582
213.12473 0.0081843913
213.32579 0.0082031864
213.52685 0.0081987001
213.72791 0.0082117242
213.92897 0.0081915655
214.13003 0.008221349
214.33109 0.0082046687
214.53215 0.0081985617
214.73321 0.0081708336
214.93427 0.0081488368
215.13533 0.0081439157
215.33639 0.0080710083
215.53745 0.0080510472
215.73851 0.0080128444
215.93957 0.0079616372
216.14063 0.0079344624
216.34169 0.007869994
216.54275 0.007817937
216.74381 0.0077527373
216.94487 0.0077212738
217.14593 0.007669197
217.34699 0.0076357572
217.54805 0.0076066456
217.74911 0.0075555966
217.95017 0.0075598457
218.15123 0.007529746
218.35229 0.0075211488
218.55335 0.007508184
218.75441 0.0074882822
218.95547 0.0074966421
219.15653 0.0074857327
219.35759 0.0074921558
219.55865 0.0074923139
219.75971 0.0075187377
219.96077 0.0075234216
220.16183 0.0074805151
220.36289 0.0074706532
220.56395 0.0074199796
220.76501 0.0074118568
220.96607 0.0073712626
221.16713 0.0073493054
221.36819 0.0072894023
221.56925 0.0072250524
221.77031 0.0071603864
221.97137 0.0071198119
222.17243 0.0070473393
222.37349 0.0070027133
222.57455 0.0069165051
222.77561 0.0068586574
222.97667 0.0068063434
223.17773 0.006753575
223.37879 0.0067063996
223.57985 0.0066451525
223.78091 0.0065945185
223.98197 0.0065126187
224.18303 0.0064883491
224.38409 0.0064058959
224.58515 0.0063328501
224.78621 0.0063273163
224.98727 0.006288738
225.18833 0.0062206528
225.38939 0.0061730229
225.59045 0.006180533
225.79151 0.0061686551
225.99257 0.006139919
226.19363 0.00614903
226.39469 0.0061518957
226.59575 0.0061551172
226.79681 0.0061870352
226.99787 0.0062235383
227.19893 0.0062289733
227.39999 0.0062651997
227.60105 0.0062811488
227.80211 0.0063352415
228.00317 0.0063493724
228.20423 0.0063749661
228.40529 0.0063900654
228.60635 0.0063642147
228.80741 0.0064028128
229.00847 0.0063886424
229.20953 0.0063462102
229.41059 0.0063456568
229.61165 0.0063082446
229.81271 0.0062760103
230.01377 0.006257571
230.21483 0.0062168187
230.41589 0.0061894266
230.61695 0.0061638526
230.81801 0.0061408084
231.01907 0.0061185547
231.22013 0.0061050563
231.42119 0.0060803322
231.62225 0.0061019336
231.82331 0.0060963801
232.02437 0.0060894827
232.22543 0.006114187
232.42649 0.0061543266
232.62755 0.0061524293
232.82861 0.0061718766
233.02967 0.0062059488
233.23073 0.0061970948
233.43179 0.0062022926
233.63285 0.0062016601
233.83391 0.0061973122
234.03497 0.0061884779
234.23603 0.0061748806
234.43709 0.0061555915
234.63815 0.0061081394
234.83921 0.0060640866
235.04027 0.0060248759
235.24133 0.0059706844
235.44239 0.0059082911
235.64345 0.0058723809
235.84451 0.0058067464
236.04557 0.0057314475
236.24663 0.0056597456
236.44769 0.0055911861
236.64875 0.0054867955
236.84981 0.0054151726
237.05087 0.0053223831
237.25193 0.0052348704
237.45299 0.0051116254
237.65405 0.0050388958
237.8551 0.0049386555
238.05616 0.0048597004
238.25722 0.0047555271
238.45828 0.0046425788
238.65934 0.0045464888
238.8604 0.0044511103
239.06146 0.004353874
239.26252 0.0042705512
239.46358 0.0041795008
239.66464 0.0040994587
239.8657 0.0040232903
240.06676 0.0039268643
240.26782 0.0038572573
240.46888 0.0037740926
240.66994 0.0036875879
240.871 0.0036195423
241.07206 0.0035722285
241.27312 0.0035093214
241.47418 0.0034622448
241.67524 0.0034035275
241.8763 0.0033502056
242.07736 0.0033121807
242.27842 0.0032570999
242.47948 0.0032215059
242.68054 0.0031887775
242.8816 0.0031559504
243.08266 0.0031061267
243.28372 0.0030800784
243.48478 0.0030587734
243.68584 0.0030211833
243.8869 0.0030021313
244.08796 0.0029737312
244.28902 0.0029594422
244.49008 0.0029127608
244.69114 0.0028988869
244.8922 0.0028861987
245.09326 0.0028604074
245.29432 0.0028519486
245.49538 0.002827264
245.69644 0.002794931
245.8975 0.0027876383
246.09856 0.002778804
246.29962 0.0027639221
246.50068 0.00274321
246.70174 0.0027274387
246.9028 0.0027077938
247.10386 0.0026920621
247.30492 0.0026965682
247.50598 0.0026783858
247.70704 0.0026600057
247.9081 0.002651626
248.10916 0.0026237793
248.31022 0.0026208148
248.51128 0.0026070199
248.71234 0.0026012885
248.9134 0.0025790545
249.11446 0.0025753785
249.31552 0.0025585203
249.51658 0.0025418399
249.71764 0.0025316617
249.9187 0.0025148628
250.11976 0.002521859
250.32082 0.0024952376
250.52188 0.0024917197
250.72294 0.0024890121
250.924 0.0024731026
251.12506 0.0024662249
251.32612 0.0024471531
251.52718 0.0024474298
251.72824 0.0024398801
251.9293 0.0024311842
252.13036 0.0024230021
252.33142 0.002407468
252.53248 0.0023808466
252.73354 0.0023764987
252.9346 0.0023565969
253.13566 0.0023346199
253.33672 0.0022947965
253.53778 0.0022883733
253.73884 0.002260072
253.9399 0.0022327787
254.14096 0.0021811565
254.34202 0.0021367875
254.54308 0.0021205617
254.74414 0.0020608957
254.9452 0.002030796
255.14626 0.001973304
255.34732 0.0019435995
255.54838 0.0019004756
255.74944 0.0018661662
255.9505 0.0018213031
256.15156 0.0017776654
256.35262 0.0017387313
256.55368 0.0017018329
256.75474 0.0016657646
256.9558 0.0016369692
257.15686 0.0016063753
257.35792 0.0015751293
257.55898 0.0015439623
257.76004 0.0015123802
257.9611 0.0014893755
258.16216 0.0014692168
258.36322 0.0014422792
258.56428 0.0014117841
258.76534 0.0014096694
258.9664 0.0013652016
259.16746 0.0013515451
259.36852 0.0013408135
259.56958 0.0013135992
259.77064 0.001303006
259.9717 0.0012881241
260.17276 0.0012700207
260.37382 0.0012386758
260.57488 0.0012284384
260.77594 0.0012193274
260.977 0.0012060068
261.17806 0.0011884964
261.37912 0.0011740295
261.58018 0.0011500367
261.78124 0.0011466176
261.9823 0.0011330796
262.18336 0.0011189882
262.38442 0.0011140474
262.58548 0.0010910427
262.78654 0.0010930388
262.9876 0.0010659826
263.18866 0.0010644213
263.38972 0.0010563183
263.59078 0.0010410411
263.79184 0.0010342622
263.9929 0.0010171668
264.19396 0.0010139454
264.39502 0.0009864939
264.59608 0.00099094068
264.79714 0.00098653342
264.99819 0.00096916133
265.19925 0.00096180932
265.40031 0.00095520832
265.60137 0.0009406624
265.80243 0.00093823149
266.00349 0.00092665009
266.20455 0.00091688694
266.40561 0.00091004877
266.60667 0.00090356635
266.80773 0.00089218259
267.00879 0.00089089796
267.20985 0.00086583788
267.41091 0.00086728061
267.61197 0.00086178636
267.81303 0.00085314973
268.01409 0.00085054095
268.21515 0.00083091582
268.41621 0.00082472985
268.61727 0.00082407765
268.81833 0.00081097447
269.01939 0.00081451213
269.22045 0.00080107297
269.42151 0.00078787096
269.62257 0.00078966944
269.82363 0.00077881929
270.02469 0.00077575595
270.22575 0.00076124956
270.42681 0.0007602021
270.62787 0.00075006344
270.82893 0.0007415849
271.02999 0.0007333633
271.23105 0.00073431195
271.43211 0.00071757228
271.63317 0.00071322432
271.83423 0.00071484492
272.03529 0.00070603041
272.23635 0.00069533837
272.43741 0.00069166236
272.63847 0.00069523955
272.83953 0.00068348029
273.04059 0.00066976443
273.24165 0.00066930987
273.44271 0.00066278793
273.64377 0.00065399318
273.84483 0.00064409168
274.04589 0.00063954608
274.24695 0.00064421026
274.44801 0.00063371585
274.64907 0.00062500016
274.85013 0.00062037551
275.05119 0.000618162
275.25225 0.00060996016
275.45331 0.00060539479
275.65437 0.00059754869
275.85543 0.00059673839
276.05649 0.00058707405
276.25755 0.00058412929
276.45861 0.0005855325
276.65967 0.00056978101
276.86073 0.00056563068
277.06179 0.00055610468
277.26285 0.00055582799
277.46391 0.00055219152
277.66497 0.00054839693
277.86603 0.00054499761
278.06709 0.00053898951
278.26815 0.00053600523
278.46921 0.00052815913
278.67027 0.00052410762
278.87133 0.00051768449
279.07239 0.00051244717
279.27345 0.00051523382
279.47451 0.0005095617
279.67557 0.00050655765
279.87663 0.00050485799
280.07769 0.00049373115
280.27875 0.00049029231
280.47981 0.00048628032
280.68087 0.00048446208
280.88193 0.00048141851
281.08299 0.00047639859
281.28405 0.00047537088
281.48511 0.00047290045
281.68617 0.00047301903
281.88723 0.00045671416
282.08829 0.00046295942
282.28935 0.00046122024
282.49041 0.00045687227
282.69147 0.00045266265
282.89253 0.0004521488
283.09359 0.00044924357
283.29465 0.00044384814
283.49571 0.00043778075
283.69677 0.00043989545
283.89783 0.00043835389
284.09889 0.00042728635
284.29995 0.00043438144
284.50101 0.00042805712
284.70207 0.0004215747
284.90313 0.00041880782
285.10419 0.00041855089
285.30525 0.00041613975
285.50631 0.00041412387
285.70737 0.00040831341
285.90843 0.00040663352
286.10949 0.00039878742
286.31055 0.00040309585
286.51161 0.00039461732
286.71267 0.0003970087
286.91373 0.00039801664
287.11479 0.00039137611
287.31585 0.00038728507
287.51691 0.0003865143
287.71797 0.00038611903
287.91903 0.00037880654
288.12009 0.0003790437
288.32115 0.00037358898
288.52221 0.00037317395
288.72327 0.00037143477
288.92433 0.0003643792
289.12539 0.00036291671
289.32645 0.00035898378
289.52751 0.00035497179
289.72857 0.00035177011
289.92963 0.0003499321
290.13069 0.00034242198
290.33175 0.00033902266
290.53281 0.00033329126
290.73387 0.00032963501
290.93493 0.00032643333
291.13599 0.00032307354
291.33705 0.00031787575
291.53811 0.00031495075
291.73917 0.00031145262
291.94022 0.00030860668
292.14128 0.0002960964
292.34234 0.0003008001
292.5434 0.0002969067
292.74446 0.00028874438
292.94552 0.00028981161
293.14658 0.00028562175
293.34764 0.00028494979
293.5487 0.00027923815
293.74976 0.00028006822
293.95082 0.00027020624
294.15188 0.00027236046
294.35294 0.00027263715
294.554 0.0002648701
294.75506 0.00026350642
294.95612 0.00026255778
295.15718 0.00026046285
295.35824 0.00025289344
295.5593 0.00025245864
295.76036 0.00024139109
295.96142 0.00024336744
296.16248 0.00024593669
296.36354 0.00024145038
296.5646 0.00023771509
296.76566 0.00023184534
296.96672 0.00023034331
297.16778 0.00022820886
297.36884 0.00022646967
297.5699 0.0002194734
297.77096 0.00021625195
297.97202 0.00021714131
298.17308 0.00020862325
298.37414 0.00020882089
298.5752 0.00020401836
298.77626 0.0002058366
298.97732 0.00020119218
299.17838 0.00019818814
299.37944 0.00019656753
299.5805 0.00019421568
299.78156 0.00019000606
299.98262 0.00018544069
300.18368 0.00018899812
300.38474 0.00017994645
300.5858 0.00018162634
300.78686 0.00018004527
300.98792 0.00017573683
301.18898 0.0001690963
301.39004 0.00016998566
301.5911 0.00016642823
301.79216 0.00016510408
301.99322 0.00016443212
302.19428 0.00016016321
302.39534 0.00015682318
302.5964 0.00015115106
302.79746 0.00015482707
302.99852 0.00015686271
303.19958 0.0001492933
303.40064 0.00014603232
303.6017 0.00014415479
303.80276 0.00014397692
304.00382 0.00013856173
304.20488 0.00014184247
304.40594 0.00013879889
304.607 0.00013494501
304.80806 0.00013253387
305.00912 0.00012990533
305.21018 0.00013077492
305.41124 0.00012545854
305.6123 0.00012190112
305.81336 0.00012567594
306.01442 0.00012004335
306.21548 0.00011998406
306.41654 0.00011814606
306.6176 0.00011771126
306.81866 0.00011618947
307.01972 0.00011474674
307.22078 0.00011045807
307.42184 0.00010879793
307.6229 0.0001119008
307.82396 0.00010583341
308.02502 0.00010581365
308.22608 0.00010269102
308.42714 0.00010152498
308.6282 9.9825317e-05
308.82926 9.6761978e-05
309.03032 9.5674987e-05
309.23138 9.2987154e-05
309.43244 9.1445603e-05
309.6335 8.5477033e-05
309.83456 8.5417743e-05
310.03562 8.3026362e-05
310.23668 8.3559976e-05
310.43774 8.0061841e-05
310.6388 7.7117083e-05
310.83986 7.6899685e-05
311.04092 7.3223678e-05
311.24198 7.0338211e-05
311.44304 6.9409327e-05
311.6441 6.7867776e-05
311.84516 6.3895317e-05
312.04622 6.2729272e-05
312.24728 6.0377419e-05
312.44834 5.8519652e-05
312.6494 5.8183673e-05
312.85046 5.7353607e-05
313.05152 5.4705301e-05
313.25258 5.0871187e-05
313.45364 5.219534e-05
313.6547 4.9191291e-05
313.85576 4.9309872e-05
314.05682 4.8242645e-05
314.25788 4.7017309e-05
314.45894 4.4507348e-05
314.66 4.2036913e-05
314.86106 4.1028976e-05
315.06212 4.0890632e-05
315.26318 3.9625769e-05
315.46424 3.7570368e-05
315.6653 3.5969526e-05
315.86636 3.565331e-05
316.06742 3.4941825e-05
316.26848 3.3676963e-05
316.46954 3.4151286e-05
316.6706 3.2589972e-05
316.87166 3.2708553e-05
317.07272 3.0732205e-05
317.27378 3.0495043e-05
317.47484 2.9605687e-05
317.6759 2.9012783e-05
317.87696 2.814319e-05
318.07802 2.6680692e-05
318.27908 2.6305186e-05
318.48014 2.5139141e-05
318.6812 2.5811099e-05
318.88226 2.4328839e-05
319.08331 2.2056039e-05
319.28437 2.4032387e-05
319.48543 2.2550126e-05
319.68649 2.217462e-05
319.88755 2.2787288e-05
320.08861 2.2925632e-05
320.28967 1.9743712e-05
320.49073 2.1008575e-05
320.69179 2.0040165e-05
320.89285 1.9565841e-05
321.09391 1.8498613e-05
321.29497 1.853814e-05
321.49603 1.8459086e-05
321.69709 1.7708074e-05
321.89815 1.8399796e-05
322.09921 1.7747601e-05
322.30027 1.7470913e-05
322.50133 1.6126996e-05
322.70239 1.5494565e-05
322.90345 1.6700137e-05
323.10451 1.5652673e-05
323.30557 1.5277167e-05
323.50663 1.5336457e-05
323.70769 1.4980715e-05
323.90875 1.4111122e-05
324.10981 1.4229703e-05
324.31087 1.4921424e-05
324.51193 1.4308757e-05
324.71299 1.2194065e-05
324.91405 1.2609098e-05
325.11511 1.3656562e-05
325.31617 1.2075484e-05
325.51723 1.3775143e-05
325.71829 1.2431226e-05
325.91935 1.2668388e-05
326.12041 1.2530044e-05
326.32147 1.108731e-05
326.52253 1.1502343e-05
326.72359 1.1067546e-05
326.92465 1.0929202e-05
327.12571 1.063275e-05
327.32677 9.2888337e-06
327.52783 9.1109624e-06
327.72889 9.0911989e-06
327.92995 8.6761659e-06
328.13101 9.2690702e-06
328.33207 7.7077556e-06
328.53313 7.3124861e-06
328.73419 6.8183992e-06
328.93525 6.3836027e-06
329.13631 6.4626566e-06
329.33737 5.1187402e-06
329.53843 5.0594498e-06
329.73949 4.4467821e-06
329.94055 4.0317491e-06
330.14161 3.4783718e-06
330.34267 3.4586083e-06
330.54373 3.1423927e-06
330.74479 2.5890153e-06
330.94585 2.3518536e-06
331.14691 1.9961111e-06
331.34797 1.5810781e-06
331.54903 1.8577667e-06
331.75009 1.2846259e-06
331.95115 1.2253355e-06
332.15221 1.1265181e-06
332.35327 9.0911989e-07
332.55433 6.7195818e-07
332.75539 7.3124861e-07
332.95645 5.5337732e-07
333.15751 7.1148513e-07
333.35857 3.9526952e-07
333.55963 2.5692519e-07
333.76069 3.7550604e-07
333.96175 1.5810781e-07
334.16281 2.3716171e-07
334.36387 1.9763476e-07
334.56493 1.5810781e-07
334.76599 9.8817379e-08
334.96705 1.9763476e-07
335.16811 3.9526952e-08
335.36917 3.9526952e-08
335.57023 3.9526952e-08
335.77129 5.9290428e-08
335.97235 3.9526952e-08
336.17341 1.9763476e-08
336.37447 1.9763476e-08
336.97765 1.9763476e-08
337.37977 1.9763476e-08
337.58083 3.9526952e-08
338.18401 1.9763476e-08
339.39037 3.9526952e-08
340.39567 1.9763476e-08
340.79779 1.9763476e-08
341.19991 1.9763476e-08
341.60203 1.9763476e-08
343.00945 3.9526952e-08
343.81369 1.9763476e-08
344.01475 3.9526952e-08
344.21581 1.9763476e-08
344.61793 1.9763476e-08
345.62323 1.9763476e-08
345.82429 1.9763476e-08
346.02534 1.9763476e-08
347.2317 1.9763476e-08
348.84018 1.9763476e-08
349.2423 1.9763476e-08
349.64442 1.9763476e-08
352.2582 1.9763476e-08
352.66032 1.9763476e-08
353.2635 1.9763476e-08
354.67092 3.9526952e-08
355.07304 1.9763476e-08
356.88258 3.9526952e-08
357.2847 3.9526952e-08
357.68682 1.9763476e-08
358.69212 1.9763476e-08
359.69742 1.9763476e-08
361.50696 1.9763476e-08
363.71862 1.9763476e-08
363.91968 1.9763476e-08
364.3218 1.9763476e-08
368.54406 1.9763476e-08
369.75042 3.9526952e-08
370.55466 1.9763476e-08
373.36949 1.9763476e-08
375.58115 1.9763476e-08
376.98857 1.9763476e-08
377.99387 1.9763476e-08
379.20023 1.9763476e-08
383.42249 1.9763476e-08
391.06277 1.9763476e-08
397.69775 1.9763476e-08
403.9306 1.9763476e-08


